{\sc CosmoNet}: fast cosmological parameter estimation in non-flat models using neural networks

We present a further development of a method for accelerating the calculation of CMB power spectra, matter power spectra and likelihood functions for use in cosmological Bayesian inference. The algorithm, called {\sc CosmoNet}, is based on training a multilayer perceptron neural network. We compute CMB power spectra (up to $\ell=2000$) and matter transfer functions over a hypercube in parameter space encompassing the $4\sigma$ confidence region of a selection of CMB (WMAP + high resolution experiments) and large scale structure surveys (2dF and SDSS). We work in the framework of a generic 7 parameter non-flat cosmology. Additionally we use {\sc CosmoNet} to compute the WMAP 3-year, 2dF and SDSS likelihoods over the same region. We find that the average error in the power spectra is typically well below cosmic variance for spectra, and experimental likelihoods calculated to within a fraction of a log unit. We demonstrate that marginalised posteriors generated with {\sc CosmoNet} spectra agree to within a few percent of those generated by {\sc CAMB} parallelised over 4 CPUs, but are obtained 2-3 times faster on just a \emph{single} processor. Furthermore posteriors generated directly via {\sc CosmoNet} likelihoods can be obtained in less than 30 minutes on a single processor, corresponding to a speed up of a factor of $\sim 32$. We also demonstrate the capabilities of {\sc CosmoNet} by extending the CMB power spectra and matter transfer function training to a more generic 10 parameter cosmological model, including tensor modes, a varying equation of state of dark energy and massive neutrinos. {\sc CosmoNet} and interfaces to both {\sc CosmoMC} and {\sc Bayesys} are publically available at {\tt www.mrao.cam.ac.uk/software/cosmonet}.

==> PLOTS/B_MPT.txt <==
Cl	Average	95	99	Max
7.94E-06				
8.77E-06				
9.69E-06				
1.07E-05				
1.18E-05				
1.31E-05				
1.45E-05				
1.60E-05				
1.77E-05				
1.95E-05				
2.16E-05				
2.38E-05				
2.63E-05				
2.91E-05				
3.22E-05				
3.56E-05			
3.93E-05			
4.34E-05			
4.80E-05			
5.31E-05	0.852725	5.115317	16.048372
5.86E-05	0.858558	4.139674	21.922497
6.48E-05	1.158152	5.438082	28.541183
7.16E-05	1.534838	7.293324	33.924824
7.92E-05	2.383245	12.477648	58.949841
8.75E-05	2.32407	18.5832	38.465553
9.67E-05	1.116492	3.88067	29.596277
1.07E-04	1.456385	4.869393	36.645618
1.18E-04	2.754631	10.07513	95.371017
1.31E-04	4.178972	30.650715	49.602066
1.44E-04	6.875731	35.520206	50.699867
1.59E-04	1.426192	4.859508	24.16662
1.76E-04	1.161608	3.097559	15.218781
1.95E-04	1.194651	3.177972	15.314052
2.15E-04	1.21975	3.228162	15.322653
2.38E-04	0.067702	0.182842	0.33715
2.63E-04	0.070069	0.191559	0.356399
2.90E-04	0.073556	0.198596	0.404145
3.21E-04	0.074871	0.203405	0.431668
3.55E-04	0.076558	0.213355	0.443959
3.92E-04	0.079124	0.220035	0.484067
4.33E-04	0.085004	0.236169	0.508903
4.79E-04	0.084499	0.243921	0.498783
5.29E-04	0.084091	0.237068	0.51008
5.85E-04	0.089061	0.244147	0.525784
6.46E-04	0.087571	0.242666	0.552666
7.14E-04	0.087183	0.242023	0.554026
7.90E-04	0.085231	0.247263	0.553448
8.73E-04	0.090234	0.257129	0.554381
9.64E-04	0.090318	0.263793	0.58987
1.07E-03	0.091647	0.254024	0.603986
1.18E-03	0.090135	0.259579	0.546885
1.30E-03	0.089091	0.256383	0.582096
1.44E-03	0.089813	0.254742	0.552806
1.59E-03	0.088782	0.253163	0.579207
1.76E-03	0.087358	0.238535	0.586304
1.94E-03	0.08795	0.261023	0.567211
2.15E-03	0.087132	0.235824	0.619297
2.37E-03	0.0843	0.255735	0.54188
2.62E-03	0.084835	0.247638	0.538243
2.90E-03	0.084471	0.242776	0.562621
3.20E-03	0.086847	0.26012	0.549825
3.54E-03	0.086438	0.257581	0.543836
3.91E-03	0.083451	0.243975	0.562862
4.32E-03	0.082684	0.22425	0.574019
4.78E-03	0.078002	0.228262	0.568413
5.28E-03	0.078588	0.235857	0.527411
5.83E-03	0.074919	0.22285	0.519621
6.45E-03	0.07433	0.21279	0.513182
7.13E-03	0.079215	0.228559	0.535739
7.88E-03	0.076898	0.22671	0.493028
8.70E-03	0.070343	0.219956	0.475418
9.62E-03	0.067197	0.195143	0.483915
1.06E-02	0.069991	0.204486	0.488919
1.17E-02	0.066232	0.207358	0.473445
1.30E-02	0.066913	0.203042	0.479125
1.43E-02	0.063246	0.202485	0.457045
1.59E-02	0.062847	0.20168	0.489931
1.75E-02	0.060912	0.184312	0.470509
1.94E-02	0.060806	0.184985	0.520096
2.14E-02	0.060716	0.18191	0.501456
2.37E-02	0.05863	0.187116	0.507673
2.61E-02	0.066205	0.202823	0.507079
2.89E-02	0.05852	0.182524	0.535774
3.20E-02	0.061561	0.195827	0.497481
3.52E-02	0.063187	0.200216	0.490601
3.83E-02	0.067491	0.202976	0.505615
4.14E-02	0.052711	0.170026	0.474802
4.45E-02	0.064395	0.202894	0.460951
4.77E-02	0.059135	0.193953	0.512451
5.08E-02	0.060719	0.19318	0.48507
5.39E-02	0.065196	0.207035	0.439644
5.70E-02	0.069827	0.219977	0.483033
6.02E-02	0.066872	0.222717	0.464194
6.33E-02	0.067474	0.202648	0.479243
6.64E-02	0.065321	0.211013	0.467049
7.22E-02	0.069039	0.21337	0.481552
7.79E-02	0.062786	0.195783	0.428503
8.36E-02	0.067883	0.206368	0.439409
8.94E-02	0.06666	0.221065	0.469814
9.51E-02	0.073967	0.235796	0.503361
1.01E-01	0.077717	0.230892	0.492929
1.07E-01	0.072053	0.232748	0.486363
1.12E-01	0.068344	0.220579	0.444134
1.18E-01	0.070833	0.212695	0.442002
1.24E-01	0.073167	0.218632	0.442191
1.29E-01	0.072035	0.211223	0.483194
1.35E-01	0.072053	0.225209	0.477638
1.41E-01	0.072432	0.226453	0.492318
1.47E-01	0.076816	0.249934	0.479172
1.52E-01	0.068456	0.217905	0.485508
1.58E-01	0.069331	0.225794	0.477663
1.64E-01	0.075573	0.217603	0.474352
1.70E-01	0.076461	0.224018	0.477542
1.75E-01	0.078029	0.230088	0.457252
1.81E-01	0.075518	0.22951	0.509796
1.87E-01	0.078284	0.231029	0.467221
1.93E-01	0.075043	0.23638	0.433925
1.98E-01	0.071997	0.219207	0.457045
2.04E-01	0.071756	0.218552	0.450299
2.10E-01	0.073824	0.233587	0.489676
2.16E-01	0.074988	0.238474	0.478373
2.21E-01	0.069137	0.227224	0.472168
2.27E-01	0.079523	0.246112	0.495736
2.33E-01	0.069908	0.231481	0.472228
2.38E-01	0.07237	0.234251	0.501831
2.44E-01	0.071629	0.227658	0.493406
2.50E-01	0.074079	0.237999	0.489923
2.56E-01	0.071061	0.231723	0.488231
2.61E-01	0.070057	0.217989	0.482011
2.67E-01	0.077288	0.242422	0.52682
2.73E-01	0.075335	0.238229	0.498731
2.79E-01	0.070603	0.232802	0.462642
2.84E-01	0.079731	0.229562	0.448613
2.90E-01	0.075742	0.239105	0.481123
2.96E-01	0.071557	0.224057	0.447032
3.02E-01	0.07194	0.237492	0.473641
3.07E-01	0.075491	0.230696	0.468616
3.13E-01	0.071692	0.234864	0.483767
3.19E-01	0.072629	0.25038	0.503723
3.24E-01	0.074948	0.23254	0.498455
3.30E-01	0.073651	0.231287	0.482944
3.36E-01	0.072715	0.239623	0.489969
3.42E-01	0.074101	0.233366	0.472431
3.47E-01	0.071925	0.234895	0.482423
3.53E-01	0.074233	0.240109	0.467242
3.59E-01	0.072643	0.245805	0.503701
3.65E-01	0.071908	0.232003	0.489874
3.70E-01	0.070968	0.235615	0.511742
3.76E-01	0.073787	0.234256	0.45628
3.82E-01	0.078571	0.248091	0.476172
3.88E-01	0.076335	0.244377	0.466937
3.93E-01	0.075736	0.239737	0.520987
3.99E-01	0.07478	0.233235	0.508307
4.05E-01	0.070562	0.22696	0.46123
4.10E-01	0.070746	0.232611	0.465692
4.16E-01	0.076476	0.243107	0.496941
4.22E-01	0.072688	0.235115	0.490683
4.28E-01	0.075036	0.236842	0.473654
4.33E-01	0.071882	0.236204	0.494897
4.39E-01	0.074863	0.23447	0.483808
4.45E-01	0.076756	0.250004	0.495286
4.51E-01	0.075431	0.238486	0.494927
4.56E-01	0.075369	0.244498	0.51005
4.62E-01	0.077004	0.24558	0.515526
4.68E-01	0.075087	0.252662	0.512842
4.74E-01	0.071298	0.240834	0.518969
4.79E-01	0.075025	0.237369	0.47535
5.85E-01	0.074838	0.237642	0.480304
7.15E-01	0.077507	0.256324	0.4997
8.73E-01	0.074621	0.25039	0.510417
1.07E+00	0.076683	0.258162	0.51797
1.30E+00	0.074659	0.248912	0.483548


==> PLOTS/C_MPT.txt <==
Cl	Average	95	99	Max
7.94E-06				
8.77E-06				
9.69E-06				
1.07E-05				
1.18E-05				
1.31E-05				
1.45E-05				
1.60E-05				
1.77E-05				
1.95E-05				
2.16E-05				
2.38E-05				
2.63E-05				
2.91E-05				
3.22E-05				
3.56E-05			
3.93E-05			
4.34E-05			
4.80E-05			
5.31E-05	1.250136	6.173053	17.463392
5.86E-05	1.431952	6.290614	25.28562
6.48E-05	1.637911	6.957503	32.988945
7.16E-05	1.9922	8.174231	37.993874
7.92E-05	2.97696	15.265964	63.811016
8.75E-05	2.933695	23.118383	42.935646
9.67E-05	1.518607	6.096805	25.529247
1.07E-04	1.766527	7.870901	35.281475
1.18E-04	3.055986	13.05052	85.925903
1.31E-04	4.582998	28.906328	54.096241
1.44E-04	6.394244	36.366852	63.340305
1.59E-04	1.069577	2.973333	14.296516
1.76E-04	0.630888	2.107642	8.715685
1.95E-04	0.634978	2.153607	8.84507
2.15E-04	0.640962	2.158039	8.994558
2.38E-04	0.163319	0.455065	0.712385
2.63E-04	0.163818	0.45575	0.709058
2.90E-04	0.166037	0.462153	0.725939
3.21E-04	0.168916	0.47876	0.775292
3.55E-04	0.171581	0.485141	0.83264
3.92E-04	0.174093	0.48921	0.899214
4.33E-04	0.177015	0.498989	0.924527
4.79E-04	0.179701	0.506807	1.013151
5.29E-04	0.182543	0.517224	1.086362
5.85E-04	0.18697	0.537346	1.129326
6.46E-04	0.190158	0.552538	1.16164
7.14E-04	0.194954	0.561849	1.224142
7.90E-04	0.199362	0.581843	1.26648
8.73E-04	0.205287	0.607578	1.308681
9.64E-04	0.210438	0.631974	1.332204
1.07E-03	0.214436	0.655079	1.387781
1.18E-03	0.218825	0.668658	1.460583
1.30E-03	0.221911	0.685645	1.497441
1.44E-03	0.225255	0.69266	1.511977
1.59E-03	0.228476	0.705257	1.535635
1.76E-03	0.230521	0.714092	1.571254
1.94E-03	0.232381	0.728815	1.657632
2.15E-03	0.234274	0.723349	1.698717
2.37E-03	0.236934	0.741881	1.718524
2.62E-03	0.238599	0.751035	1.742725
2.90E-03	0.241464	0.760385	1.753779
3.20E-03	0.244237	0.77142	1.783651
3.54E-03	0.247776	0.7857	1.756672
3.91E-03	0.251322	0.78373	1.761086
4.32E-03	0.254707	0.789982	1.828881
4.78E-03	0.257774	0.797809	1.850194
5.28E-03	0.259295	0.797901	1.89471
5.83E-03	0.260339	0.807856	1.925239
6.45E-03	0.260704	0.806201	1.896605
7.13E-03	0.260614	0.808353	1.920401
7.88E-03	0.260207	0.811963	1.999553
8.70E-03	0.259754	0.80701	1.983873
9.62E-03	0.258983	0.814263	1.993397
1.06E-02	0.258194	0.819553	1.993739
1.17E-02	0.257512	0.810431	2.010435
1.30E-02	0.256763	0.815336	1.984334
1.43E-02	0.256576	0.820448	1.976684
1.59E-02	0.25601	0.808308	2.005738
1.75E-02	0.256975	0.799083	1.961911
1.94E-02	0.259845	0.791625	1.971691
2.14E-02	0.258805	0.820055	1.914735
2.37E-02	0.260258	0.814462	1.906087
2.61E-02	0.266855	0.837634	1.927738
2.89E-02	0.268288	0.831264	1.908784
3.20E-02	0.26584	0.823724	1.864027
3.52E-02	0.264005	0.794318	1.880919
3.83E-02	0.261729	0.789796	1.872393
4.14E-02	0.259243	0.795149	1.793998
4.45E-02	0.260293	0.812707	1.777854
4.77E-02	0.264297	0.817379	1.791361
5.08E-02	0.265353	0.814546	1.76458
5.39E-02	0.266054	0.821684	1.82895
5.70E-02	0.270365	0.838542	1.869038
6.02E-02	0.274449	0.832552	1.919806
6.33E-02	0.275395	0.81295	1.900728
6.64E-02	0.273164	0.837431	1.845488
7.22E-02	0.271309	0.83586	1.897247
7.79E-02	0.274727	0.871291	1.881825
8.36E-02	0.282687	0.894931	1.858701
8.94E-02	0.283798	0.916667	1.835192
9.51E-02	0.286132	0.887819	1.910696
1.01E-01	0.293968	0.861566	1.944257
1.07E-01	0.293505	0.85865	1.980685
1.12E-01	0.283728	0.856155	1.924603
1.18E-01	0.286038	0.916799	2.026831
1.24E-01	0.295895	0.953705	2.001081
1.29E-01	0.295225	0.959772	1.99288
1.35E-01	0.296156	0.935561	2.011541
1.41E-01	0.304886	0.909589	2.050034
1.47E-01	0.30414	0.901896	2.048582
1.52E-01	0.292971	0.884864	1.984633
1.58E-01	0.292425	0.904138	1.982054
1.64E-01	0.298429	0.947142	2.055008
1.70E-01	0.294019	0.953971	2.00874
1.75E-01	0.291271	0.959934	2.13439
1.81E-01	0.302272	0.938515	2.15707
1.87E-01	0.30468	0.908466	2.140909
1.93E-01	0.29448	0.879929	2.028118
1.98E-01	0.29132	0.905107	2.093273
2.04E-01	0.29578	0.937076	2.08857
2.10E-01	0.291965	0.935072	2.074672
2.16E-01	0.285108	0.959433	2.121228
2.21E-01	0.29141	0.951515	2.174219
2.27E-01	0.299113	0.91827	2.171686
2.33E-01	0.295276	0.904458	2.105667
2.38E-01	0.289071	0.926334	2.196197
2.44E-01	0.291543	0.938341	2.164573
2.50E-01	0.290873	0.947601	2.104148
2.56E-01	0.285229	0.955364	2.093776
2.61E-01	0.284511	0.94169	2.125012
2.67E-01	0.290677	0.934012	2.160433
2.73E-01	0.292294	0.920636	2.180174
2.79E-01	0.290026	0.938214	2.15796
2.84E-01	0.289564	0.945634	2.164596
2.90E-01	0.289837	0.933789	2.168597
2.96E-01	0.287812	0.962796	2.139878
3.02E-01	0.286233	0.9441	2.15624
3.07E-01	0.28789	0.949667	2.149123
3.13E-01	0.291189	0.94551	2.137297
3.19E-01	0.292328	0.946197	2.128604
3.24E-01	0.291034	0.971582	2.159765
3.30E-01	0.291437	0.972739	2.153514
3.36E-01	0.29069	0.960288	2.164734
3.42E-01	0.29185	0.974047	2.144701
3.47E-01	0.290683	0.960624	2.157816
3.53E-01	0.290568	0.955009	2.156738
3.59E-01	0.293709	0.966099	2.158486
3.65E-01	0.293609	0.969385	2.173739
3.70E-01	0.294409	0.978375	2.202127
3.76E-01	0.29455	0.96835	2.191377
3.82E-01	0.294256	0.989991	2.171326
3.88E-01	0.294686	0.963296	2.222892
3.93E-01	0.295193	0.966737	2.188549
3.99E-01	0.295117	0.965675	2.211407
4.05E-01	0.296748	0.974134	2.212213
4.10E-01	0.297151	0.968629	2.208472
4.16E-01	0.297571	0.983937	2.205843
4.22E-01	0.297237	0.983474	2.234395
4.28E-01	0.298674	0.989752	2.202056
4.33E-01	0.297623	0.974947	2.224535
4.39E-01	0.298358	0.981412	2.24234
4.45E-01	0.299694	0.995756	2.208629
4.51E-01	0.300361	0.979972	2.254877
4.56E-01	0.300564	0.98949	2.225775
4.62E-01	0.300366	0.995635	2.239105
4.68E-01	0.301256	0.987956	2.205317
4.74E-01	0.301854	0.985633	2.269418
4.79E-01	0.302249	0.999362	2.251403
5.85E-01	0.30944	1.006265	2.280767
7.15E-01	0.31718	1.034214	2.371776
8.73E-01	0.325252	1.053252	2.430244
1.07E+00	0.332792	1.072396	2.427466
1.30E+00	0.339675	1.083667	2.440551


==> PLOTS/C_bb.txt <==
Cl	Average	95	99
2			
3			
4			
5			
6			
7			
8			
9			
10			
12	0.182185	0.445235	2.639401
15	0.110983	0.275092	1.572786
20	0.043751	0.110303	0.538182
30	0.040302	0.106007	0.525823
40	0.040717	0.103388	0.545575
50	0.044605	0.1112	0.58177
60	0.048476	0.115322	0.589307
70	0.053138	0.128879	0.650565
80	0.053551	0.119138	0.702031
90	0.057233	0.134141	0.727236
110	0.060669	0.13424	0.679298
130	0.074296	0.157825	0.934711
150	0.082263	0.173797	0.9603
175	0.088595	0.219412	1.175065
200	0.104184	0.258725	1.535279
250	0.193312	0.480276	2.434914
300	0.218276	0.537034	2.656474
350	0.207096	0.496886	2.941956
400	0.195577	0.44967	2.420895


==> PLOTS/L_2000/B_EE.txt <==
Cl	Average	95	99	Max
2	0.006761	0.022116	0.052395	0.368925
3	0.018417	0.03284	0.105111	12.637603
4	0.064155	0.082732	0.360895	60.966995
5	0.112075	0.170402	0.960173	91.879158
6	0.106559	0.262771	1.462735	47.036652
7	0.096759	0.349669	1.282165	20.955782
8	0.118183	0.45129	1.755181	16.957739
9	0.139559	0.499835	1.849286	9.538714
10	0.153912	0.551035	1.739907	8.191432
12	0.084221	0.300109	0.729461	3.482803
15	0.05104	0.164874	0.332553	0.66626
20	0.083609	0.224473	0.312673	0.554505
30	0.034493	0.122342	0.243025	0.506133
40	0.014029	0.035878	0.064958	0.369872
50	0.013343	0.034277	0.059812	0.117236
60	0.006923	0.017937	0.026585	0.099547
70	0.005935	0.016317	0.025271	0.061451
80	0.004254	0.011378	0.018234	0.037145
90	0.005177	0.016298	0.028897	0.043599
110	0.00528	0.016047	0.026795	0.04294
130	0.003568	0.009019	0.013444	0.041818
150	0.004376	0.011461	0.01721	0.044677
175	0.005256	0.013321	0.022381	0.052628
200	0.015081	0.039013	0.053421	0.088628
250	0.023713	0.060036	0.112734	0.17998
300	0.011134	0.029351	0.047575	0.082449
350	0.008468	0.02228	0.032969	0.067131
400	0.010879	0.028166	0.038536	0.075967
450	0.013887	0.038247	0.059725	0.094567
500	0.027382	0.079452	0.143008	0.239381
550	0.043999	0.119347	0.232062	0.45869
600	0.019258	0.061508	0.1342	0.218322
650	0.01364	0.04139	0.083856	0.125413
700	0.013932	0.038677	0.063861	0.098282
750	0.014718	0.038915	0.062343	0.107511
800	0.026966	0.07478	0.119306	0.241217
850	0.042278	0.127027	0.216015	0.401942
900	0.023498	0.077903	0.126816	0.219333
950	0.018003	0.050589	0.079658	0.12946
1000	0.013344	0.037517	0.061741	0.106902
1050	0.014437	0.037161	0.058864	0.14225
1100	0.022871	0.056389	0.093411	0.175151
1150	0.052664	0.110025	0.170577	0.329
1200	0.027272	0.071455	0.122419	0.257237
1250	0.016599	0.046191	0.076024	0.125793
1300	0.018639	0.045899	0.067171	0.139964
1350	0.012832	0.035734	0.059043	0.158016
1400	0.019098	0.05235	0.092692	0.168874
1450	0.039681	0.104704	0.158839	0.312371
1500	0.027843	0.077169	0.144872	0.256656
1550	0.018177	0.051937	0.093458	0.15368
1600	0.01889	0.049583	0.076246	0.16914
1650	0.015439	0.041223	0.063608	0.182886
1700	0.018886	0.049354	0.081292	0.157324
1750	0.03202	0.090788	0.136961	0.2391
1800	0.031262	0.088039	0.142923	0.241526
1850	0.021667	0.061967	0.107575	0.193827
1900	0.020458	0.056416	0.084581	0.232146
1950	0.01903	0.052177	0.078311	0.202626
2000	0.021163	0.058367	0.087579	0.215626


==> PLOTS/L_2000/B_TE.txt <==
Cl	Average	95	99	Max
2	0.005533	0.015116	0.032252	0.353011
3	0.005194	0.015488	0.034445	0.58483
4	0.006141	0.020357	0.04525	0.838039
5	0.00881	0.030049	0.081687	2.325085
6	0.0129	0.048925	0.115078	2.712692
7	0.016746	0.068901	0.172013	1.888111
8	0.018295	0.077584	0.17866	0.869039
9	0.01689	0.068789	0.152517	0.344794
10	0.014667	0.052103	0.10153	0.244687
12	0.014519	0.045296	0.094635	0.229057
15	0.013771	0.038867	0.059993	0.18704
20	0.017139	0.045479	0.070938	0.160481
30	0.013918	0.03793	0.059312	0.139347
40	0.008796	0.022947	0.033742	0.173449
50	0.008161	0.022133	0.031702	0.056332
60	0.007425	0.01931	0.028665	0.083983
70	0.007962	0.019401	0.029365	0.061206
80	0.007052	0.017507	0.030737	0.102552
90	0.0058	0.015226	0.02505	0.07034
110	0.004954	0.013762	0.020122	0.044004
130	0.004098	0.011129	0.017203	0.037468
150	0.004429	0.011884	0.018296	0.041469
175	0.004622	0.012613	0.020499	0.039737
200	0.009553	0.026173	0.037579	0.064044
250	0.006988	0.018952	0.029433	0.053485
300	0.00818	0.022657	0.032612	0.055218
350	0.00746	0.021828	0.037665	0.068375
400	0.011053	0.035548	0.063434	0.152848
450	0.018205	0.055776	0.093134	0.185141
500	0.021206	0.075142	0.149971	0.275941
550	0.025595	0.099169	0.194077	0.372794
600	0.022257	0.074088	0.150689	0.267728
650	0.016537	0.056546	0.119964	0.194386
700	0.015326	0.052715	0.10215	0.173858
750	0.017391	0.050861	0.09747	0.168996
800	0.019286	0.064778	0.130632	0.229085
850	0.026548	0.088336	0.164965	0.286605
900	0.021861	0.070031	0.11879	0.19247
950	0.019827	0.054381	0.106638	0.176256
1000	0.01551	0.051447	0.100921	0.150153
1050	0.016167	0.050303	0.089249	0.175463
1100	0.018145	0.053953	0.103058	0.182865
1150	0.020897	0.077751	0.151219	0.295567
1200	0.022511	0.071099	0.13856	0.235388
1250	0.020451	0.059698	0.109896	0.197593
1300	0.015597	0.049565	0.097968	0.176489
1350	0.019693	0.054928	0.09257	0.1497
1400	0.020255	0.05693	0.103703	0.194637
1450	0.020271	0.070331	0.141796	0.239157
1500	0.024133	0.072881	0.151358	0.252262
1550	0.020348	0.066684	0.124399	0.211386
1600	0.01573	0.054465	0.10629	0.18213
1650	0.019899	0.059309	0.10998	0.199784
1700	0.019964	0.060084	0.10986	0.205605
1750	0.020238	0.068304	0.138798	0.219297
1800	0.024645	0.07918	0.150884	0.250276
1850	0.019292	0.064421	0.122961	0.207943
1900	0.01628	0.056722	0.106917	0.168693
1950	0.018426	0.05285	0.099582	0.152491
2000	0.019275	0.055894	0.101509	0.190155


==> PLOTS/L_2000/B_TT.txt <==
Cl	Average	95	99	Max
2	0.00341	0.00943	0.014868	0.028533
3	0.00298	0.007885	0.012463	0.026368
4	0.003075	0.008061	0.012324	0.030664
5	0.003148	0.007852	0.012514	0.033239
6	0.003251	0.007782	0.01267	0.034618
7	0.003298	0.007793	0.011928	0.035097
8	0.003402	0.007996	0.01216	0.035985
9	0.003497	0.00817	0.013496	0.040648
10	0.003569	0.008321	0.01351	0.04087
12	0.003576	0.008323	0.013435	0.039263
15	0.0036	0.008563	0.014941	0.038172
20	0.003352	0.008145	0.014021	0.029985
30	0.002963	0.008393	0.014173	0.033138
40	0.002694	0.007427	0.012646	0.034754
50	0.002415	0.006458	0.012957	0.03291
60	0.002422	0.006204	0.011631	0.033465
70	0.002606	0.006699	0.012003	0.031649
80	0.002883	0.007287	0.012269	0.029457
90	0.002912	0.007345	0.012698	0.036286
110	0.003126	0.008048	0.012839	0.033626
130	0.003094	0.007952	0.013687	0.044449
150	0.003576	0.010554	0.018058	0.037284
175	0.003127	0.008955	0.014958	0.04592
200	0.003432	0.009582	0.016746	0.04626
250	0.00428	0.012321	0.02291	0.056477
300	0.005905	0.019497	0.04075	0.086071
350	0.010409	0.036042	0.088119	0.192371
400	0.018888	0.072905	0.138215	0.306792
450	0.017401	0.076125	0.14603	0.36731
500	0.016168	0.063783	0.12779	0.211252
550	0.0156	0.060844	0.122691	0.187886
600	0.015862	0.065838	0.127467	0.20489
650	0.019162	0.078341	0.15822	0.276971
700	0.019486	0.080611	0.153853	0.258896
750	0.015501	0.065314	0.123592	0.168961
800	0.012593	0.04938	0.094241	0.153746
850	0.012035	0.044599	0.081531	0.133395
900	0.013193	0.049568	0.095804	0.14679
950	0.015754	0.060132	0.125967	0.220826
1000	0.020566	0.079436	0.146126	0.314191
1050	0.016801	0.068927	0.140854	0.208712
1100	0.015727	0.055901	0.10793	0.166005
1150	0.014863	0.049101	0.099654	0.181834
1200	0.013298	0.050696	0.098427	0.162041
1250	0.016884	0.059589	0.115853	0.198773
1300	0.019494	0.069372	0.143279	0.236841
1350	0.016541	0.063485	0.120255	0.19462
1400	0.015447	0.053396	0.103704	0.147422
1450	0.015464	0.049351	0.088653	0.189404
1500	0.016232	0.055846	0.106356	0.184468
1550	0.018207	0.062935	0.121263	0.198518
1600	0.021079	0.075371	0.141778	0.299675
1650	0.020122	0.072641	0.146347	0.253202
1700	0.018016	0.06321	0.124877	0.208055
1750	0.016907	0.057449	0.110955	0.166463
1800	0.0162	0.055086	0.102888	0.161177
1850	0.017293	0.056822	0.105194	0.178015
1900	0.019581	0.064558	0.123437	0.211568
1950	0.021204	0.067431	0.128243	0.209211
2000	0.020039	0.060807	0.117697	0.195191


==> PLOTS/L_2000/C_EE.txt <==
Cl	Average	95	99	Max
2	0.037629	0.126226	0.375975	1.443429
3	0.100801	0.384851	1.951705	7.099782
4	0.263871	1.044968	5.072704	24.5809
5	0.413582	1.917292	8.103456	50.938637
6	0.54504	2.496038	10.02344	54.829033
7	0.608999	2.963693	9.158556	56.211987
8	0.552539	2.668981	7.152115	36.644306
9	0.48	2.207821	5.450306	26.532789
10	0.403983	1.690213	4.016414	15.769632
12	0.244285	0.850284	1.707092	4.245975
15	0.157014	0.501025	0.884591	2.574521
20	0.14031	0.359049	0.551639	1.526156
30	0.087357	0.228945	0.352835	0.804141
40	0.042794	0.105774	0.144502	0.257105
50	0.03309	0.086857	0.131935	0.449733
60	0.026153	0.068998	0.118301	0.401682
70	0.021774	0.060873	0.115673	0.315392
80	0.01854	0.053569	0.104484	0.222707
90	0.017535	0.051091	0.089292	0.185923
110	0.016256	0.048921	0.095005	0.267055
130	0.017632	0.051913	0.116456	0.361046
150	0.02074	0.062751	0.137462	0.456568
175	0.023592	0.071513	0.163315	0.548402
200	0.031705	0.074754	0.112951	0.305599
250	0.054129	0.134989	0.204399	0.579945
300	0.028648	0.077103	0.137209	0.44034
350	0.021825	0.058038	0.109507	0.332502
400	0.022794	0.05904	0.100552	0.254523
450	0.027572	0.072638	0.109825	0.224934
500	0.043225	0.112372	0.162859	0.29087
550	0.057687	0.14387	0.245803	0.366084
600	0.029219	0.082646	0.135007	0.402361
650	0.0224	0.061855	0.096848	0.212248
700	0.023126	0.060807	0.084056	0.212938
750	0.026313	0.069823	0.097501	0.248607
800	0.041991	0.110559	0.167588	0.289897
850	0.057029	0.159894	0.224932	0.444062
900	0.035232	0.097343	0.145792	0.427273
950	0.026668	0.070894	0.105021	0.217292
1000	0.023399	0.062073	0.091759	0.235893
1050	0.026335	0.069515	0.105697	0.256607
1100	0.039937	0.10161	0.153139	0.29946
1150	0.061997	0.142932	0.2155	0.623891
1200	0.038465	0.102175	0.160322	0.380152
1250	0.029646	0.077575	0.131828	0.332362
1300	0.031295	0.078121	0.126817	0.32705
1350	0.02824	0.07633	0.128889	0.32768
1400	0.041287	0.111354	0.173015	0.373988
1450	0.060807	0.156854	0.2353	0.535793
1500	0.045271	0.127581	0.199892	0.46434
1550	0.036356	0.101744	0.17122	0.479661
1600	0.035815	0.098142	0.161747	0.434474
1650	0.036418	0.098748	0.167595	0.552319
1700	0.045204	0.121217	0.208491	0.583574
1750	0.059558	0.162478	0.254172	0.584504
1800	0.060294	0.162505	0.259383	0.602507
1850	0.048506	0.135428	0.23213	0.636692
1900	0.045562	0.126569	0.210365	0.636591
1950	0.04932	0.137265	0.220608	0.750808
2000	0.062047	0.167669	0.286162	0.79619


==> PLOTS/L_2000/C_TE.txt <==
Cl	Average	95	99	Max
2	0.02393	0.071701	0.154733	0.48891
3	0.025196	0.080323	0.217487	0.879265
4	0.031523	0.115953	0.320818	1.183117
5	0.041528	0.167739	0.431774	2.536602
6	0.050923	0.215868	0.50808	2.694126
7	0.055814	0.240191	0.522667	1.899914
8	0.057107	0.231339	0.450372	1.203203
9	0.058275	0.217431	0.393903	1.119601
10	0.061952	0.210002	0.348488	0.808354
12	0.06811	0.201932	0.307461	0.575267
15	0.067792	0.182669	0.269797	0.581103
20	0.060543	0.153417	0.224636	0.526277
30	0.043251	0.110491	0.158167	0.487861
40	0.030486	0.078144	0.110851	0.229201
50	0.024209	0.062179	0.096732	0.254018
60	0.022252	0.059812	0.086295	0.153799
70	0.02198	0.059297	0.095476	0.211717
80	0.015753	0.043739	0.070404	0.144847
90	0.013149	0.037579	0.063254	0.129319
110	0.011264	0.03168	0.049454	0.115425
130	0.010094	0.027134	0.04262	0.071133
150	0.010434	0.027845	0.042926	0.086556
175	0.012924	0.0345	0.068019	0.226975
200	0.024864	0.063468	0.130535	0.423169
250	0.022414	0.058705	0.111202	0.3406
300	0.018699	0.049689	0.076635	0.203441
350	0.015872	0.041726	0.057877	0.107425
400	0.017633	0.049012	0.076006	0.153803
450	0.027627	0.076623	0.123239	0.215389
500	0.03391	0.100211	0.173682	0.311313
550	0.035489	0.115523	0.204804	0.363088
600	0.03194	0.097292	0.15947	0.287153
650	0.025422	0.0752	0.125274	0.212517
700	0.022576	0.064753	0.104453	0.204111
750	0.025971	0.073117	0.118096	0.221962
800	0.031322	0.087821	0.134865	0.209554
850	0.035698	0.102525	0.16135	0.273427
900	0.030402	0.085956	0.124019	0.208749
950	0.024269	0.068406	0.108019	0.199189
1000	0.024124	0.069208	0.110285	0.179794
1050	0.026702	0.077272	0.122654	0.228579
1100	0.030187	0.083827	0.140749	0.256617
1150	0.033039	0.095645	0.162258	0.266268
1200	0.032372	0.094581	0.152273	0.26158
1250	0.028594	0.079846	0.135892	0.212594
1300	0.025714	0.074716	0.114928	0.219679
1350	0.03195	0.085011	0.123689	0.315074
1400	0.033907	0.092363	0.145025	0.337348
1450	0.039079	0.114471	0.177388	0.423161
1500	0.036846	0.104729	0.161065	0.383656
1550	0.029482	0.084141	0.135645	0.227799
1600	0.030723	0.089227	0.140698	0.312155
1650	0.034108	0.095691	0.142738	0.326133
1700	0.035243	0.10127	0.157322	0.300458
1750	0.043349	0.124913	0.189321	0.408565
1800	0.042461	0.124115	0.186271	0.391779
1850	0.032773	0.09439	0.148448	0.244055
1900	0.036315	0.102637	0.159176	0.40293
1950	0.039939	0.109878	0.166925	0.460433
2000	0.040819	0.113313	0.174341	0.450011


==> PLOTS/L_2000/C_TT.txt <==
Cl	Average	95	99	Max
2	0.010837	0.030707	0.051755	0.122742
3	0.009659	0.027297	0.0485	0.118266
4	0.01016	0.028584	0.045936	0.113584
5	0.010438	0.029925	0.048506	0.108396
6	0.010527	0.02974	0.048291	0.104428
7	0.010778	0.030325	0.050466	0.102446
8	0.01115	0.031176	0.050864	0.102529
9	0.011663	0.032205	0.052475	0.106175
10	0.012162	0.032904	0.05503	0.107485
12	0.012646	0.03383	0.058003	0.109412
15	0.012877	0.034041	0.057712	0.098765
20	0.012731	0.034419	0.053883	0.10598
30	0.01172	0.032085	0.051572	0.12015
40	0.010981	0.030974	0.052334	0.144039
50	0.011032	0.030262	0.057853	0.185405
60	0.011975	0.032924	0.072979	0.215412
70	0.012839	0.035681	0.078889	0.236633
80	0.013562	0.037949	0.082726	0.254426
90	0.014212	0.039914	0.087487	0.268353
110	0.01514	0.042666	0.089966	0.273902
130	0.016063	0.044633	0.09324	0.266091
150	0.01817	0.048265	0.090206	0.239889
175	0.019875	0.050451	0.087721	0.221066
200	0.018539	0.047026	0.082788	0.211909
250	0.016306	0.043679	0.073194	0.173779
300	0.016821	0.046878	0.07438	0.134258
350	0.021035	0.061641	0.096012	0.215053
400	0.029706	0.091154	0.158384	0.382509
450	0.031448	0.099101	0.171531	0.396168
500	0.028578	0.081924	0.1402	0.230354
550	0.028653	0.081757	0.132893	0.215108
600	0.028323	0.08854	0.143966	0.248056
650	0.029425	0.099174	0.168254	0.339256
700	0.028325	0.09345	0.160624	0.246443
750	0.024472	0.077312	0.128289	0.213636
800	0.022145	0.067397	0.109402	0.196877
850	0.02159	0.062068	0.100201	0.194971
900	0.023179	0.066427	0.111569	0.218049
950	0.026866	0.081058	0.136446	0.253019
1000	0.030817	0.097583	0.16847	0.279979
1050	0.028486	0.090722	0.145745	0.258614
1100	0.026762	0.07822	0.128644	0.254047
1150	0.026304	0.074096	0.122478	0.237665
1200	0.02541	0.07548	0.128701	0.304236
1250	0.02876	0.08623	0.144897	0.246998
1300	0.031672	0.097803	0.160124	0.278037
1350	0.029506	0.087469	0.142883	0.291076
1400	0.027568	0.078254	0.127497	0.332635
1450	0.02905	0.081333	0.130924	0.39803
1500	0.028965	0.083284	0.134596	0.375409
1550	0.032578	0.095401	0.154362	0.412626
1600	0.034835	0.101194	0.174673	0.52205
1650	0.035551	0.105395	0.167155	0.380922
1700	0.034386	0.096787	0.152633	0.406971
1750	0.034381	0.096812	0.15834	0.442683
1800	0.036063	0.104003	0.166707	0.468522
1850	0.037956	0.107374	0.171822	0.528625
1900	0.038182	0.110093	0.168624	0.445817
1950	0.037699	0.108693	0.170513	0.503111
2000	0.039808	0.111447	0.172923	0.625598


==> PLOTS/lhood_evolution.txt <==
0	0.685	3740.88
0.013055556	0.5	1712.36
0.026111111	0.488	1536.97
0.039166667	0.467	1373.51
0.0525	0.454	1229.4
0.065555556	0.422	1112.08
0.078611111	0.361	934.55
0.091944444	0.352	877.07
0.105	0.346	834.01
0.118055556	0.336	794.79
0.131111111	0.319	737.08
0.144444444	0.297	677.08
0.1575	0.282	625.89
0.170555556	0.264	570.71
0.183611111	0.254	529.24
0.196944444	0.251	509.83
0.21	0.248	495.95
0.223055556	0.247	486.21
0.236111111	0.245	479.34
0.249166667	0.244	473.22
0.2625	0.243	465.12
0.275555556	0.24	452.77
0.288611111	0.237	445.35
0.301666667	0.236	440.65
0.315	0.233	430.26
0.328333333	0.231	423.79
0.341666667	0.227	410.83
0.354722222	0.226	407.09
0.367777778	0.225	402.52
0.380833333	0.223	394.68
0.394166667	0.223	391.42
0.407222222	0.221	384.59
0.420277778	0.221	380.78
0.433333333	0.22	378.65
0.446666667	0.22	376.4
0.459722222	0.218	371.01
0.472777778	0.216	364.38
0.485833333	0.214	358.48
0.499166667	0.214	356.21
0.512222222	0.213	352.66
0.525277778	0.212	350.34
0.538333333	0.211	347.37
0.551666667	0.209	339.48
0.564722222	0.208	334.37
0.578055556	0.204	321.06
0.591111111	0.202	313.81
0.604166667	0.196	289.38
0.617222222	0.192	272.89
0.630555556	0.189	260.42
0.643611111	0.185	245.19
0.656666667	0.177	219.12
0.67	0.175	212.73
0.683055556	0.172	205.9
0.696111111	0.17	198.64
0.709166667	0.168	193.26
0.7225	0.167	189.87
0.735555556	0.166	187
0.748611111	0.165	184.56
0.761944444	0.165	182.82
0.775	0.164	180.9
0.788333333	0.164	179.53
0.801388889	0.163	178.11
0.814444444	0.162	175.56
0.827777778	0.162	174.37
0.840833333	0.161	173.15
0.853888889	0.16	168.22
0.867222222	0.159	165.82
0.880277778	0.159	164.64
0.893333333	0.158	163.65
0.906666667	0.158	162.7
0.919722222	0.157	160.07
0.932777778	0.156	158.66
0.945833333	0.156	157.42
0.959166667	0.156	156.52
0.972222222	0.155	154.31
0.985277778	0.154	152.77
0.998333333	0.154	151.37
1.011666667	0.152	145.49
1.024722222	0.151	143.55
1.037777778	0.15	141.71
1.051388889	0.149	140.08
1.064444444	0.149	139.06
1.077777778	0.148	135.69
1.090833333	0.147	133.7
1.103888889	0.146	132.69
1.116944444	0.145	130.25
1.130277778	0.144	128.13
1.143333333	0.144	127.3
1.156388889	0.144	126.44
1.169722222	0.143	125.48
1.182777778	0.143	124.55
1.196111111	0.142	123.4
1.209166667	0.142	122.31
1.222222222	0.141	120.19
1.235555556	0.14	119.26
1.248611111	0.14	118.14
1.261666667	0.138	115.48
1.275	0.138	114.63
1.288055556	0.138	113.84
1.301111111	0.137	112.95
1.314166667	0.136	111.51
1.3275	0.135	109.89
1.340555556	0.135	108.83
1.353611111	0.134	107.41
1.366944444	0.133	106.14
1.38	0.133	105.17
1.393055556	0.131	101.94
1.406111111	0.13	98.52
1.419444444	0.129	97.86
1.4325	0.129	97.07
1.445555556	0.128	96.21
1.458611111	0.128	95.57
1.471944444	0.127	94.96
1.485	0.127	94.38
1.498055556	0.127	93.83
1.511388889	0.126	93.01
1.524444444	0.126	92.54
1.5375	0.126	92.11
1.550833333	0.125	91.65
1.563888889	0.125	91.22
1.576944444	0.123	87.69
1.59	0.123	87.11
1.603333333	0.122	86.53
1.616388889	0.122	85.53
1.629444444	0.121	84.18
1.6425	0.12	82.97
1.655833333	0.12	82.46
1.668888889	0.12	81.95
1.681944444	0.119	81.5
1.695	0.119	81.09
1.708333333	0.119	80.71
1.721388889	0.118	80.29
1.734444444	0.118	79.97
1.7475	0.118	79.66
1.760833333	0.118	79.35
1.774166667	0.117	79.05
1.7875	0.117	78.76
1.800555556	0.117	78.48
1.813611111	0.116	77.48
1.826666667	0.116	77.16
1.84	0.116	76.38
1.853055556	0.115	75.91
1.866111111	0.115	75.44
1.879166667	0.115	75
1.8925	0.114	74.62
1.905555556	0.114	74.26
1.918611111	0.114	73.85
1.931666667	0.114	73.55
1.945	0.113	73.25
1.958055556	0.113	72.97
1.971388889	0.113	72.68
1.984444444	0.113	72.42
1.9975	0.113	72.15
2.010555556	0.112	71.88
2.023888889	0.112	71.25
2.036944444	0.112	70.92
2.05	0.111	70.4
2.063055556	0.111	69.79
2.076388889	0.111	69.45
2.089444444	0.111	69.1
2.1025	0.11	68.38
2.115555556	0.11	68.04
2.128888889	0.11	67.7
2.141944444	0.107	63.5
2.155	0.106	63
2.168333333	0.106	62.56
2.181388889	0.106	62.07
2.194444444	0.106	61.73
2.207777778	0.105	61.46
2.220833333	0.105	61.2
2.233888889	0.105	60.95
2.246944444	0.105	60.7
2.260277778	0.105	60.46
2.273333333	0.104	60.21
2.286388889	0.104	59.97
2.299444444	0.104	59.73
2.312777778	0.104	59.5
2.325833333	0.103	59.09
2.338888889	0.103	58.88
2.352222222	0.103	58.13
2.365277778	0.101	56.12
2.378333333	0.101	55.75
2.391666667	0.101	55.53
2.404722222	0.1	55.23
2.417777778	0.1	54.89
2.430833333	0.1	54.55
2.444166667	0.1	54.25
2.457222222	0.099	53.94
2.470277778	0.099	53.57
2.483333333	0.098	52.89
2.496666667	0.098	52.37
2.509722222	0.098	52.01
2.522777778	0.097	51.37
2.536111111	0.097	50.76
2.549166667	0.096	50.18
2.562222222	0.096	49.87
2.575277778	0.095	48.83
2.588611111	0.094	48.26
2.601666667	0.094	48
2.614722222	0.094	47.25
2.627777778	0.093	46.97
2.641111111	0.093	46.5
2.654166667	0.093	46.29
2.667222222	0.092	46.12
2.680555556	0.092	45.94
2.693611111	0.092	45.8
2.706666667	0.092	45.62
2.72	0.092	45.51
2.733055556	0.092	45.4
2.746111111	0.092	45.29
2.759166667	0.092	45.19
2.7725	0.091	45.09
2.785555556	0.091	44.99
2.798888889	0.091	44.89
2.811944444	0.091	44.71
2.825	0.091	44.59
2.838333333	0.091	44.47
2.851388889	0.091	44.35
2.864444444	0.091	44.24
2.877777778	0.09	44.13
2.890833333	0.09	44.03
2.903888889	0.09	43.14
2.917222222	0.089	43
2.930277778	0.089	42.9
2.943333333	0.089	42.79
2.956388889	0.089	42.66
2.969722222	0.089	42.57
2.982777778	0.089	42.47
2.995833333	0.087	40.62
3.008888889	0.087	40.3
3.022222222	0.087	40.12
3.035277778	0.087	39.93
3.048333333	0.086	39.78
3.061666667	0.086	39.45
3.074722222	0.086	39.15
3.087777778	0.085	38.73
3.100833333	0.085	38.54
3.114166667	0.085	38.38
3.127222222	0.085	38.19
3.140555556	0.085	38.06
3.153611111	0.084	37.64
3.166666667	0.084	37.48
3.179722222	0.084	37.15
3.193055556	0.084	37.01
3.206111111	0.084	36.9
3.219166667	0.084	36.66
3.232222222	0.083	36.52
3.245555556	0.083	36.34
3.258611111	0.083	36.11
3.271666667	0.083	35.98
3.284722222	0.083	35.84
3.298055556	0.083	35.71
3.311111111	0.082	35.52
3.324166667	0.082	35.42
3.337222222	0.082	35.33
3.350555556	0.082	35.23
3.363611111	0.082	35.14
3.376666667	0.082	35.04
3.39	0.082	34.69
3.403055556	0.082	34.51
3.416111111	0.081	34.45
3.429166667	0.081	34.39
3.4425	0.081	34.33
3.455555556	0.081	34.25
3.468611111	0.081	34.17
3.481944444	0.08	33.4
3.495	0.08	33.34
3.508055556	0.08	33.27
3.521388889	0.08	33.16
3.534444444	0.08	33.08
3.547777778	0.08	33.03
3.560833333	0.08	32.98
3.573888889	0.08	32.89
3.587222222	0.08	32.82
3.600277778	0.08	32.76
3.613611111	0.08	32.69
3.626666667	0.08	32.47
3.64	0.08	32.42
3.653055556	0.079	32.37
3.666111111	0.079	32.3
3.679444444	0.079	32.24
3.6925	0.079	32.17
3.705555556	0.079	32.11
3.718611111	0.079	32.06
3.731944444	0.079	32
3.745	0.079	31.95
3.758055556	0.079	31.9
3.771111111	0.079	31.86
3.784444444	0.079	31.81
3.798333333	0.079	31.77
3.812777778	0.079	31.73
3.828333333	0.079	31.69
3.841944444	0.079	31.64
3.855	0.079	31.5
3.868055556	0.079	31.43
3.881111111	0.079	31.38
3.894444444	0.078	31.34
3.9075	0.078	31.29
3.920555556	0.078	31.03
3.933611111	0.078	30.98
3.946666667	0.078	30.93
3.96	0.078	30.88
3.973055556	0.078	30.84
3.986388889	0.078	30.76
3.999444444	0.078	30.58
4.0125	0.078	30.49
4.025833333	0.078	30.43
4.038888889	0.078	30.25
4.051944444	0.077	30.19
4.065	0.077	30.14
4.078333333	0.076	28.9
4.091388889	0.076	28.77
4.104444444	0.076	28.73
4.1175	0.076	28.69
4.130833333	0.076	28.64
4.143888889	0.076	28.61
4.156944444	0.076	28.57
4.170277778	0.076	28.53
4.183333333	0.076	28.49
4.196388889	0.076	28.44
4.209444444	0.076	28.41
4.222777778	0.075	28.04
4.235833333	0.075	28
4.248888889	0.075	27.96
4.261944444	0.075	27.93
4.275277778	0.075	27.88
4.288333333	0.075	27.84
4.301388889	0.075	27.8
4.314444444	0.075	27.76
4.327777778	0.075	27.72
4.340833333	0.075	27.68
4.354166667	0.075	27.64
4.367222222	0.075	27.61
4.380277778	0.075	27.58
4.393611111	0.075	27.55
4.406666667	0.075	27.52
4.419722222	0.075	27.49
4.432777778	0.075	27.45
4.446111111	0.075	27.42
4.459166667	0.075	27.39
4.4725	0.075	27.36
4.485555556	0.075	27.33
4.498611111	0.075	27.3
4.511666667	0.075	27.27
4.524722222	0.075	27.24
4.538055556	0.075	27.22
4.551111111	0.075	27.18
4.564166667	0.075	27.15
4.5775	0.075	27.13
4.590555556	0.074	27.1
4.603611111	0.074	27.07
4.616944444	0.074	27.04
4.63	0.074	27.02
4.643333333	0.074	26.99
4.656388889	0.074	26.96
4.669444444	0.074	26.94
4.682777778	0.074	26.9
4.695833333	0.074	26.87
4.708888889	0.074	26.76
4.721944444	0.074	26.72
4.735277778	0.074	26.68
4.748333333	0.074	26.57
4.761388889	0.074	26.49
4.774722222	0.074	26.42
4.787777778	0.074	26.36
4.800833333	0.074	26.3
4.814166667	0.074	26.25
4.827222222	0.074	26.17
4.840555556	0.073	26.1
4.853611111	0.073	26.05
4.866666667	0.073	25.97
4.88	0.073	25.91
4.893055556	0.073	25.85
4.906111111	0.073	25.79
4.919166667	0.073	25.74
4.9325	0.073	25.69
4.945555556	0.073	25.51
4.958611111	0.073	25.47
4.971944444	0.073	25.44
4.985	0.073	25.36
4.998055556	0.073	25.31
5.011388889	0.073	25.22
5.024444444	0.073	25.16
5.0375	0.072	25.07
5.050555556	0.072	24.99
5.063888889	0.072	24.88
5.076944444	0.072	24.84
5.09	0.072	24.8
5.103055556	0.072	24.77
5.116388889	0.072	24.73
5.129444444	0.072	24.7
5.1425	0.072	24.63
5.155555556	0.072	24.6
5.168888889	0.072	24.56
5.181944444	0.072	24.53
5.195277778	0.072	24.46
5.208333333	0.072	24.43
5.221388889	0.072	24.4
5.234444444	0.072	24.38
5.247777778	0.072	24.35
5.260833333	0.072	24.33
5.273888889	0.072	24.3
5.286944444	0.072	24.28
5.300277778	0.072	24.23
5.313333333	0.072	24.21
5.326388889	0.072	24.18
5.339444444	0.071	24.13
5.352777778	0.071	24.09
5.365833333	0.071	24.06
5.378888889	0.071	24.01
5.392222222	0.071	23.98
5.405555556	0.071	23.9
5.418611111	0.071	23.69
5.431666667	0.071	23.67
5.445	0.071	23.65
5.458055556	0.071	23.62
5.471111111	0.071	23.6
5.484166667	0.071	23.58
5.4975	0.071	23.55
5.510555556	0.071	23.53
5.523611111	0.071	23.29
5.536666667	0.07	23.27
5.55	0.07	23.25
5.563055556	0.07	23.22
5.576111111	0.07	23.19
5.589444444	0.07	23.17
5.6025	0.07	23.14
5.615555556	0.07	23.12
5.628611111	0.07	23.09
5.641944444	0.07	23.07
5.655	0.07	23.04
5.668055556	0.07	23.02
5.681111111	0.07	22.99
5.694444444	0.07	22.97
5.7075	0.07	22.95
5.720555556	0.07	22.92
5.733611111	0.07	22.9
5.746944444	0.07	22.87
5.76	0.07	22.86
5.773055556	0.07	22.84
5.786388889	0.07	22.82
5.799444444	0.07	22.8
5.8125	0.07	22.78
5.825833333	0.07	22.62
5.838888889	0.07	22.59
5.851944444	0.07	22.57
5.865277778	0.07	22.54
5.878333333	0.07	22.53
5.891388889	0.07	22.51
5.904444444	0.069	22.49
5.917777778	0.069	22.47
5.930833333	0.069	22.46
5.943888889	0.069	22.44
5.957222222	0.069	22.42
5.970277778	0.069	22.41
5.983333333	0.069	22.39
5.996388889	0.069	22.38
6.009722222	0.069	22.36
6.022777778	0.069	22.35
6.035833333	0.069	22.33
6.048888889	0.069	22.31
6.062222222	0.069	22.3
6.075277778	0.069	22.28
6.088333333	0.069	22.27
6.101666667	0.069	22.25
6.114722222	0.069	22.2
6.128055556	0.069	22.17
6.141111111	0.069	22.15
6.154166667	0.069	22.13
6.167222222	0.069	22.11
6.180555556	0.069	22.06
6.193611111	0.069	22.04
6.206666667	0.069	22.01
6.219722222	0.069	21.99
6.233055556	0.069	21.92
6.246111111	0.069	21.89
6.259166667	0.069	21.79
6.272222222	0.069	21.78
6.285555556	0.068	21.76
6.298611111	0.068	21.74
6.311666667	0.068	21.7
6.325	0.068	21.68
6.338055556	0.068	21.66
6.351111111	0.068	21.64
6.364166667	0.068	21.63
6.3775	0.068	21.61
6.390555556	0.068	21.58
6.403611111	0.068	21.57
6.416944444	0.068	21.55
6.43	0.068	21.53
6.443333333	0.068	21.52
6.456388889	0.068	21.5
6.469444444	0.068	21.49
6.482777778	0.068	21.47
6.495833333	0.068	21.46
6.508888889	0.068	21.45
6.522222222	0.068	21.43
6.535277778	0.068	21.41
6.548333333	0.068	21.26
6.561388889	0.068	21.21
6.574722222	0.068	21.19
6.587777778	0.068	21.16
6.600833333	0.068	21.13
6.613888889	0.068	21.1
6.627222222	0.068	21.08
6.640277778	0.067	21.05
6.653333333	0.067	21.02
6.666666667	0.067	21
6.679722222	0.067	20.93
6.692777778	0.067	20.92
6.706111111	0.067	20.9
6.719166667	0.067	20.89
6.732222222	0.067	20.87
6.745277778	0.067	20.85
6.758611111	0.067	20.84
6.771666667	0.067	20.83
6.784722222	0.067	20.81
6.798055556	0.067	20.73
6.811111111	0.067	20.72
6.824166667	0.067	20.7
6.837222222	0.067	20.69
6.850555556	0.067	20.68
6.863611111	0.067	20.65
6.876666667	0.067	20.62
6.89	0.067	20.58
6.903055556	0.067	20.43
6.916111111	0.066	20.36
6.929444444	0.066	20.34
6.9425	0.066	20.32
6.955833333	0.066	20.3
6.968888889	0.066	20.28
6.982222222	0.066	20.26
6.995277778	0.066	20.24
7.008333333	0.066	20.23
7.021388889	0.066	20.21
7.034722222	0.066	20.19
7.047777778	0.066	20.18
7.060833333	0.066	20.16
7.073888889	0.066	20.14
7.086944444	0.066	20.12
7.100277778	0.066	20.11
7.113333333	0.066	20.09
7.126388889	0.066	20.07
7.139722222	0.066	20.05
7.153055556	0.066	20.04
7.166111111	0.066	20.02
7.179166667	0.066	19.99
7.192222222	0.066	19.96
7.205555556	0.066	19.93
7.218611111	0.066	19.91
7.231666667	0.066	19.89
7.245	0.066	19.87
7.258055556	0.066	19.84
7.271388889	0.066	19.82
7.284444444	0.066	19.8
7.2975	0.066	19.78
7.310555556	0.066	19.76
7.323888889	0.065	19.74
7.336944444	0.065	19.72
7.35	0.065	19.62
7.363333333	0.065	19.6
7.376388889	0.065	19.58
7.389444444	0.065	19.57
7.402777778	0.065	19.54
7.415833333	0.065	19.53
7.428888889	0.065	19.52
7.441944444	0.065	19.5
7.455277778	0.065	19.49
7.468333333	0.065	19.48
7.481388889	0.065	19.4
7.494444444	0.065	19.37
7.507777778	0.065	19.36
7.520833333	0.065	19.35
7.533888889	0.065	19.34
7.547222222	0.065	19.32
7.560277778	0.065	19.28
7.573333333	0.065	19.25
7.586388889	0.065	19.22
7.599722222	0.065	19.19
7.612777778	0.064	19.18
7.625833333	0.064	19.17
7.639166667	0.064	19.16
7.652222222	0.064	19.09
7.665277778	0.064	19.08
7.678333333	0.064	19.04
7.691666667	0.064	18.95
7.704722222	0.064	18.92
7.717777778	0.064	18.9
7.730833333	0.064	18.88
7.744166667	0.064	18.86
7.757222222	0.064	18.84
7.770277778	0.064	18.82
7.783611111	0.064	18.8
7.796666667	0.064	18.78
7.809722222	0.064	18.65
7.823055556	0.063	18.59
7.836111111	0.063	18.45
7.849166667	0.063	18.43
7.8625	0.063	18.42
7.875555556	0.063	18.41
7.888611111	0.063	18.38
7.901666667	0.063	18.35
7.915	0.063	18.33
7.928055556	0.063	18.31
7.941111111	0.063	18.3
7.954444444	0.063	18.28
7.9675	0.063	18.27
7.980555556	0.063	18.25
7.993611111	0.063	18.24
8.006944444	0.063	18.22
8.02	0.063	18.16
8.033333333	0.063	18.14
8.046388889	0.062	18.13
8.059444444	0.062	18.06
8.072777778	0.062	18.04
8.085833333	0.062	18
8.098888889	0.062	17.87
8.111944444	0.062	17.85
8.125277778	0.062	17.84
8.138333333	0.062	17.82
8.151388889	0.062	17.81
8.164722222	0.062	17.8
8.177777778	0.062	17.79
8.190833333	0.062	17.77
8.204166667	0.062	17.76
8.217222222	0.062	17.75
8.230277778	0.062	17.74
8.243333333	0.062	17.73
8.256666667	0.062	17.71
8.269722222	0.062	17.7
8.282777778	0.062	17.69
8.295833333	0.062	17.67
8.309166667	0.062	17.66
8.322222222	0.061	17.64
8.335277778	0.061	17.63
8.348333333	0.061	17.62
8.361666667	0.061	17.6
8.374722222	0.061	17.59
8.387777778	0.061	17.57
8.401111111	0.061	17.52
8.414166667	0.061	17.5
8.427222222	0.061	17.49
8.440277778	0.061	17.47
8.453611111	0.061	17.42
8.466666667	0.061	17.41
8.479722222	0.061	17.39
8.493055556	0.061	17.38
8.506111111	0.061	17.37
8.519166667	0.061	17.36
8.532222222	0.061	17.35
8.545555556	0.061	17.27
8.558611111	0.061	17.25
8.571666667	0.061	17.24
8.584722222	0.061	17.22
8.598055556	0.061	17.18
8.611111111	0.06	17.17
8.624166667	0.06	17.14
8.6375	0.06	17.09
8.650555556	0.06	17.06
8.663611111	0.06	17.05
8.676944444	0.06	17.03
8.69	0.06	17.02
8.703055556	0.06	17
8.716111111	0.06	16.95
8.729444444	0.06	16.94
8.7425	0.06	16.93
8.755555556	0.06	16.91
8.768611111	0.06	16.9
8.781944444	0.06	16.89
8.795	0.06	16.84
8.808333333	0.06	16.83
8.821388889	0.06	16.8
8.834444444	0.06	16.76
8.8475	0.06	16.74
8.860833333	0.06	16.72
8.873888889	0.06	16.71
8.886944444	0.059	16.7
8.900277778	0.059	16.68
8.913611111	0.059	16.67
8.926666667	0.059	16.66
8.939722222	0.059	16.64
8.953055556	0.059	16.56
8.966111111	0.059	16.55
8.979166667	0.059	16.54
8.9925	0.059	16.53
9.005555556	0.059	16.52
9.018611111	0.059	16.48
9.031666667	0.059	16.47
9.044722222	0.059	16.46
9.058055556	0.059	16.45
9.071111111	0.059	16.44
9.084166667	0.059	16.42
9.0975	0.059	16.41
9.110555556	0.059	16.37
9.123611111	0.059	16.35
9.136666667	0.059	16.34
9.15	0.059	16.33
9.163055556	0.059	16.31
9.176111111	0.059	16.3
9.189444444	0.058	16.08
9.2025	0.058	16.07
9.215555556	0.058	16.06
9.228611111	0.058	16.05
9.241944444	0.058	16.05
9.255	0.058	16.04
9.268055556	0.058	16.03
9.281388889	0.058	16.03
9.294444444	0.058	16.02
9.3075	0.058	16.01
9.320555556	0.058	16
9.333888889	0.058	15.99
9.346944444	0.058	15.98
9.36	0.058	15.96
9.373055556	0.058	15.95
9.386388889	0.058	15.94
9.399444444	0.058	15.93
9.4125	0.058	15.92
9.425833333	0.058	15.92
9.438888889	0.058	15.91
9.451944444	0.058	15.9
9.465	0.058	15.89
9.478333333	0.058	15.88
9.491388889	0.058	15.87
9.504444444	0.058	15.87
9.517777778	0.058	15.86
9.530833333	0.058	15.85
9.544166667	0.058	15.84
9.557222222	0.058	15.83
9.570277778	0.058	15.82
9.583611111	0.058	15.81
9.596944444	0.058	15.8
9.61	0.058	15.79
9.623055556	0.058	15.78
9.636111111	0.058	15.77
9.649444444	0.058	15.76
9.6625	0.057	15.43
9.675555556	0.057	15.43
9.688888889	0.057	15.42
9.701944444	0.057	15.4
9.715	0.057	15.39
9.728333333	0.057	15.36
9.741388889	0.057	15.3
9.754444444	0.057	15.28
9.7675	0.057	15.25
9.780833333	0.057	15.23
9.794166667	0.057	15.21
9.807222222	0.057	15.17
9.820277778	0.057	15.16
9.833333333	0.057	15.14
9.846388889	0.057	15.13
9.859722222	0.057	15.12
9.872777778	0.057	15.1
9.885833333	0.057	15.09
9.899166667	0.057	15.05
9.912222222	0.057	15.04
9.925555556	0.057	15.02
9.938611111	0.057	15
9.951666667	0.057	14.99
9.964722222	0.057	14.97
9.978055556	0.056	14.96
9.991111111	0.056	14.95
10.00416667	0.056	14.93
10.0175	0.056	14.91
10.03055556	0.056	14.89
10.04361111	0.056	14.87
10.05694444	0.056	14.81
10.07	0.056	14.8
10.08305556	0.056	14.79
10.09638889	0.056	14.78
10.10944444	0.056	14.77
10.1225	0.056	14.76
10.13583333	0.056	14.75
10.14888889	0.056	14.74
10.16222222	0.056	14.73
10.17527778	0.056	14.69
10.18833333	0.056	14.68
10.20138889	0.056	14.64
10.21472222	0.056	14.63
10.22777778	0.056	14.62
10.24083333	0.056	14.61
10.25388889	0.056	14.6
10.26722222	0.056	14.59
10.28027778	0.056	14.58
10.29333333	0.056	14.57
10.30638889	0.056	14.56
10.31972222	0.056	14.55
10.33277778	0.056	14.54
10.34583333	0.056	14.53
10.35916667	0.056	14.52
10.37222222	0.056	14.5
10.38527778	0.056	14.48
10.39861111	0.056	14.47
10.41166667	0.056	14.45
10.42472222	0.056	14.42
10.43805556	0.056	14.41
10.45111111	0.056	14.4
10.46416667	0.055	14.36
10.4775	0.055	14.35
10.49055556	0.055	14.35
10.50361111	0.055	14.34
10.51666667	0.055	14.31
10.53	0.055	14.25
10.54305556	0.055	14.24
10.55611111	0.055	14.22
10.56916667	0.055	14.2
10.5825	0.055	14.16
10.59555556	0.055	14.13
10.60888889	0.055	14.12
10.62194444	0.055	14.12
10.63527778	0.055	14.11
10.64833333	0.055	14.1
10.66166667	0.055	14.09
10.67472222	0.055	14.08
10.68777778	0.055	14.07
10.70111111	0.055	14.06
10.71416667	0.055	14.03
10.72722222	0.055	14.02
10.74027778	0.055	14.01
10.75361111	0.055	14
10.76666667	0.055	13.99
10.78	0.055	13.98
10.79305556	0.055	13.97
10.80611111	0.055	13.96
10.81944444	0.055	13.95
10.8325	0.055	13.93
10.84555556	0.055	13.92
10.85888889	0.055	13.92
10.87194444	0.055	13.91
10.885	0.055	13.9
10.89805556	0.055	13.89
10.91138889	0.055	13.88
10.92444444	0.055	13.88
10.9375	0.055	13.87
10.95055556	0.055	13.86
10.96388889	0.055	13.86
10.97694444	0.054	13.68
10.99027778	0.054	13.68
11.00333333	0.054	13.67
11.01638889	0.054	13.66
11.02972222	0.054	13.65
11.04277778	0.054	13.64
11.05583333	0.054	13.63
11.06888889	0.054	13.61
11.08222222	0.054	13.6
11.09527778	0.054	13.59
11.10861111	0.054	13.58
11.12166667	0.054	13.57
11.13472222	0.054	13.56
11.14777778	0.054	13.56
11.16111111	0.054	13.55
11.17416667	0.054	13.54
11.18722222	0.054	13.53
11.20055556	0.054	13.52
11.21361111	0.054	13.51
11.22666667	0.054	13.47
11.23972222	0.054	13.47
11.25305556	0.054	13.46
11.26611111	0.054	13.45
11.27916667	0.054	13.44
11.29222222	0.054	13.44
11.30555556	0.054	13.43
11.31861111	0.054	13.42
11.33166667	0.054	13.41
11.34472222	0.054	13.39
11.35861111	0.054	13.38
11.37166667	0.054	13.37
11.38472222	0.054	13.36
11.39805556	0.054	13.35
11.41111111	0.054	13.34
11.42416667	0.054	13.34
11.4375	0.054	13.33
11.45055556	0.054	13.32
11.46388889	0.054	13.32
11.47694444	0.054	13.31
11.49	0.054	13.3
11.50333333	0.054	13.29
11.51638889	0.054	13.28
11.52944444	0.054	13.27
11.5425	0.054	13.27
11.55583333	0.054	13.26
11.56888889	0.054	13.24
11.58194444	0.054	13.23
11.59527778	0.054	13.22
11.60833333	0.054	13.22
11.62166667	0.054	13.21
11.63472222	0.053	13.2
11.64777778	0.053	13.15
11.66111111	0.053	13.14
11.67416667	0.053	13.12
11.68722222	0.053	13.09
11.70055556	0.053	13.08
11.71361111	0.053	13.07
11.72666667	0.053	13.06
11.73972222	0.053	13.04
11.75305556	0.053	13.03
11.76611111	0.053	13.02
11.77944444	0.053	13.01
11.7925	0.053	12.99
11.80555556	0.053	12.98
11.81861111	0.053	12.96
11.83194444	0.053	12.96
11.845	0.053	12.94
11.85805556	0.053	12.93
11.87111111	0.053	12.92
11.88444444	0.053	12.91
11.8975	0.053	12.9
11.91083333	0.053	12.89
11.92388889	0.053	12.88
11.93694444	0.053	12.86
11.95027778	0.053	12.85
11.96333333	0.053	12.84
11.97638889	0.053	12.83
11.98944444	0.053	12.81
12.00277778	0.053	12.81
12.01583333	0.053	12.8
12.02888889	0.053	12.79
12.04222222	0.053	12.79
12.05527778	0.053	12.78
12.06833333	0.053	12.78
12.08166667	0.053	12.74
12.09472222	0.053	12.73
12.10805556	0.053	12.72
12.12111111	0.053	12.71
12.13416667	0.053	12.7
12.14722222	0.053	12.7
12.16055556	0.053	12.69
12.17361111	0.053	12.68
12.18666667	0.053	12.67
12.19972222	0.052	12.63
12.21277778	0.052	12.62
12.22611111	0.052	12.62
12.23916667	0.052	12.58
12.25222222	0.052	12.57
12.26555556	0.052	12.56
12.27861111	0.052	12.55
12.29166667	0.052	12.54
12.305	0.052	12.53
12.31805556	0.052	12.53
12.33111111	0.052	12.52
12.34444444	0.052	12.51
12.3575	0.052	12.5
12.37055556	0.052	12.49
12.38388889	0.052	12.47
12.39694444	0.052	12.47
12.41	0.052	12.45
12.42333333	0.052	12.44
12.43638889	0.052	12.43
12.44944444	0.052	12.42
12.46277778	0.052	12.42
12.47583333	0.052	12.41
12.48916667	0.052	12.4
12.50222222	0.052	12.4
12.51527778	0.052	12.39
12.52833333	0.052	12.37
12.54166667	0.052	12.36
12.55472222	0.052	12.35
12.56777778	0.052	12.35
12.58111111	0.052	12.34
12.59416667	0.052	12.33
12.60722222	0.052	12.32
12.62027778	0.052	12.32
12.63361111	0.052	12.29
12.64666667	0.052	12.28
12.65972222	0.052	12.27
12.67305556	0.052	12.27
12.68611111	0.052	12.26
12.69916667	0.052	12.24
12.7125	0.052	12.24
12.72555556	0.052	12.23
12.73861111	0.052	12.22
12.75166667	0.052	12.21
12.765	0.052	12.21
12.77805556	0.052	12.2
12.79111111	0.052	12.18
12.80472222	0.052	12.17
12.81777778	0.052	12.16
12.83083333	0.052	12.15
12.84416667	0.052	12.13
12.85722222	0.052	12.12
12.87027778	0.051	12.1
12.88361111	0.051	12.1
12.89666667	0.051	12.09
12.90972222	0.051	12.06
12.92277778	0.051	12.04
12.93611111	0.051	12.03
12.94916667	0.051	12.02
12.96222222	0.051	12.01
12.97555556	0.051	12
12.98861111	0.051	11.99
13.00166667	0.051	11.98
13.015	0.051	11.98
13.02805556	0.051	11.93
13.04111111	0.051	11.92
13.05444444	0.051	11.91
13.0675	0.051	11.9
13.08055556	0.051	11.89
13.09388889	0.051	11.89
13.10694444	0.051	11.88
13.12	0.051	11.88
13.13305556	0.051	11.87
13.14638889	0.051	11.86
13.15944444	0.051	11.86
13.1725	0.051	11.85
13.18583333	0.051	11.85
13.19888889	0.051	11.84
13.21222222	0.051	11.84
13.22527778	0.051	11.83
13.23833333	0.051	11.82
13.25138889	0.051	11.81
13.26472222	0.051	11.81
13.27777778	0.051	11.8
13.29111111	0.051	11.77
13.30416667	0.051	11.76
13.31722222	0.051	11.75
13.33055556	0.051	11.74
13.34361111	0.051	11.73
13.35666667	0.051	11.71
13.36972222	0.051	11.71
13.38305556	0.051	11.7
13.39611111	0.051	11.69
13.40916667	0.051	11.68
13.4225	0.051	11.67
13.43555556	0.051	11.66
13.44861111	0.051	11.66
13.46166667	0.051	11.65
13.475	0.051	11.64
13.48805556	0.051	11.63
13.50111111	0.051	11.63
13.51416667	0.051	11.62
13.5275	0.051	11.61
13.54083333	0.051	11.61
13.55388889	0.05	11.55
13.56694444	0.05	11.55
13.58027778	0.05	11.54
13.59333333	0.05	11.54
13.60638889	0.05	11.53
13.61972222	0.05	11.51
13.63277778	0.05	11.5
13.64583333	0.05	11.49
13.65888889	0.05	11.49
13.67222222	0.05	11.48
13.68527778	0.05	11.47
13.69833333	0.05	11.46
13.71166667	0.05	11.46
13.72472222	0.05	11.44
13.73805556	0.05	11.43
13.75111111	0.05	11.43
13.76416667	0.05	11.42
13.7775	0.05	11.41
13.79055556	0.05	11.41
13.80361111	0.05	11.4
13.81666667	0.05	11.39
13.83	0.05	11.38
13.84305556	0.05	11.38
13.85611111	0.05	11.37
13.86944444	0.05	11.36
13.8825	0.05	11.35
13.89555556	0.05	11.34
13.90861111	0.05	11.33
13.92194444	0.05	11.32
13.93527778	0.05	11.31
13.94833333	0.05	11.31
13.96138889	0.05	11.3
13.97444444	0.05	11.3
13.98777778	0.05	11.29
14.00083333	0.05	11.29
14.01388889	0.05	11.28
14.02722222	0.05	11.27
14.04027778	0.05	11.26
14.05361111	0.05	11.19
14.06666667	0.05	11.18
14.08	0.05	11.17
14.09305556	0.05	11.17
14.10611111	0.05	11.16
14.11916667	0.05	11.15
14.1325	0.05	11.14
14.14555556	0.05	11.13
14.15861111	0.05	11.12
14.17194444	0.05	11.12
14.185	0.05	11.11
14.19805556	0.05	11.1
14.21138889	0.05	11.1
14.22444444	0.05	11.09
14.2375	0.05	11.08
14.25083333	0.05	11.08
14.26416667	0.05	11.06
14.27722222	0.05	11.05
14.29027778	0.05	11.04
14.30361111	0.05	11.04
14.31666667	0.05	11.03
14.32972222	0.05	11.03
14.34277778	0.05	11.02
14.35611111	0.05	11.02
14.36916667	0.05	11.01
14.38222222	0.05	11.01
14.39555556	0.05	10.98
14.40861111	0.05	10.97
14.42166667	0.05	10.97
14.43472222	0.049	10.96
14.44805556	0.049	10.95
14.46111111	0.049	10.95
14.47444444	0.049	10.94
14.4875	0.049	10.94
14.50055556	0.049	10.93
14.51361111	0.049	10.93
14.52694444	0.049	10.92
14.54027778	0.049	10.92
14.55333333	0.049	10.91
14.56638889	0.049	10.91
14.57944444	0.049	10.9
14.59277778	0.049	10.9
14.60583333	0.049	10.89
14.61916667	0.049	10.88
14.63222222	0.049	10.88
14.64527778	0.049	10.88
14.65833333	0.049	10.87
14.67166667	0.049	10.87
14.68472222	0.049	10.86
14.69777778	0.049	10.86
14.71111111	0.049	10.85
14.72416667	0.049	10.85
14.73722222	0.049	10.84
14.75027778	0.049	10.83
14.76361111	0.049	10.82
14.77666667	0.049	10.81
14.79	0.049	10.8
14.80305556	0.049	10.79
14.81611111	0.049	10.78
14.82944444	0.049	10.77
14.8425	0.049	10.77
14.85555556	0.049	10.76
14.86861111	0.049	10.75
14.88194444	0.049	10.75
14.895	0.049	10.74
14.90805556	0.049	10.74
14.92138889	0.049	10.73
14.93444444	0.049	10.72
14.9475	0.049	10.72
14.96083333	0.049	10.68
14.97388889	0.049	10.68
14.98722222	0.049	10.67
15.00027778	0.049	10.67
15.01333333	0.049	10.63
15.02666667	0.049	10.62
15.03972222	0.049	10.62
15.05305556	0.049	10.61
15.06611111	0.049	10.61
15.07916667	0.049	10.61
15.09222222	0.049	10.6
15.10555556	0.049	10.59
15.11861111	0.049	10.59
15.13166667	0.049	10.58
15.145	0.049	10.58
15.15805556	0.049	10.57
15.17111111	0.049	10.57
15.18416667	0.049	10.56
15.1975	0.049	10.56
15.21055556	0.049	10.56
15.22361111	0.049	10.55
15.23694444	0.049	10.55
15.25	0.049	10.55
15.26305556	0.049	10.54
15.27611111	0.049	10.54
15.28944444	0.049	10.48
15.3025	0.049	10.48
15.31583333	0.049	10.47
15.32888889	0.049	10.47
15.34194444	0.049	10.47
15.355	0.049	10.46
15.36833333	0.049	10.46
15.38138889	0.049	10.46
15.39444444	0.049	10.34
15.40777778	0.049	10.33
15.42083333	0.049	10.31
15.43388889	0.048	10.29
15.44722222	0.048	10.29
15.46027778	0.048	10.28
15.47333333	0.048	10.27
15.48638889	0.048	10.26
15.49972222	0.048	10.25
15.51277778	0.048	10.24
15.52611111	0.048	10.24
15.53916667	0.048	10.23
15.5525	0.048	10.23
15.56555556	0.048	10.13
15.57861111	0.048	10.11
15.59194444	0.048	10.11
15.605	0.048	10.1
15.61805556	0.048	10.09
15.63138889	0.048	10.08
15.64444444	0.048	10.08
15.6575	0.048	10.07
15.67055556	0.048	10.07
15.68388889	0.048	10.07
15.69694444	0.048	10.06
15.71027778	0.048	10.06
15.72333333	0.048	10.06
15.73638889	0.048	10.05
15.74944444	0.048	10.05
15.76277778	0.048	10.05
15.77611111	0.048	10.04
15.78916667	0.048	10.02
15.80222222	0.048	10.02
15.81555556	0.048	10.02
15.82861111	0.048	10.01
15.84194444	0.048	10.01
15.855	0.048	9.99
15.86805556	0.048	9.99
15.88111111	0.048	9.97
15.89444444	0.048	9.97
15.9075	0.048	9.96
15.92083333	0.048	9.95
15.93388889	0.048	9.95
15.94694444	0.048	9.93
15.96	0.048	9.93
15.97333333	0.048	9.92
15.98638889	0.048	9.91
15.99944444	0.048	9.91
16.01277778	0.048	9.9
16.02583333	0.048	9.89
16.03916667	0.048	9.89
16.05222222	0.048	9.88
16.06527778	0.048	9.88
16.07833333	0.048	9.88
16.09166667	0.048	9.87
16.10472222	0.048	9.87
16.11777778	0.048	9.85
16.13083333	0.048	9.85
16.14416667	0.048	9.84
16.15722222	0.048	9.84
16.17027778	0.048	9.83
16.18361111	0.048	9.83
16.19666667	0.048	9.83
16.20972222	0.048	9.81
16.22277778	0.048	9.8
16.23611111	0.048	9.8
16.24916667	0.048	9.79
16.26222222	0.048	9.79
16.27555556	0.048	9.78
16.28861111	0.048	9.78
16.30166667	0.048	9.78
16.315	0.048	9.77
16.32805556	0.048	9.77
16.34111111	0.048	9.77
16.35444444	0.048	9.76
16.3675	0.048	9.76
16.38083333	0.048	9.76
16.39388889	0.048	9.75
16.40694444	0.048	9.75
16.42027778	0.048	9.75
16.43333333	0.048	9.74
16.44638889	0.048	9.74
16.45972222	0.048	9.74
16.47277778	0.048	9.74
16.48583333	0.048	9.73
16.49916667	0.048	9.73
16.51222222	0.048	9.72
16.52527778	0.048	9.71
16.53861111	0.048	9.71
16.55166667	0.048	9.71
16.56472222	0.048	9.68
16.57805556	0.048	9.68
16.59111111	0.048	9.67
16.60416667	0.048	9.66
16.6175	0.048	9.66
16.63055556	0.048	9.65
16.64361111	0.048	9.64
16.65694444	0.048	9.64
16.67	0.048	9.63
16.68305556	0.048	9.63
16.69638889	0.048	9.62
16.70944444	0.048	9.61
16.7225	0.048	9.61
16.73555556	0.048	9.6
16.74888889	0.047	9.6
16.76194444	0.047	9.59
16.775	0.047	9.59
16.78833333	0.047	9.58
16.80138889	0.047	9.58
16.81444444	0.047	9.58
16.82777778	0.047	9.57
16.84083333	0.047	9.57
16.85388889	0.047	9.56
16.86694444	0.047	9.56
16.88027778	0.047	9.56
16.89333333	0.047	9.55
16.90638889	0.047	9.55
16.91972222	0.047	9.55
16.93277778	0.047	9.54
16.94583333	0.047	9.54
16.95916667	0.047	9.54
16.97222222	0.047	9.53
16.98527778	0.047	9.53
16.99833333	0.047	9.52
17.01166667	0.047	9.52
17.02472222	0.047	9.52
17.03805556	0.047	9.51
17.05111111	0.047	9.51
17.06444444	0.047	9.51
17.0775	0.047	9.5
17.09083333	0.047	9.5
17.10388889	0.047	9.5
17.11694444	0.047	9.49
17.13	0.047	9.49
17.14333333	0.047	9.49
17.15638889	0.047	9.48
17.16944444	0.047	9.48
17.18277778	0.047	9.48
17.19583333	0.047	9.47
17.20888889	0.047	9.47
17.22222222	0.047	9.47
17.23527778	0.047	9.46
17.24833333	0.047	9.46
17.26166667	0.047	9.45
17.27472222	0.047	9.45
17.28777778	0.047	9.44
17.30111111	0.047	9.44
17.31416667	0.047	9.43
17.32722222	0.047	9.43
17.34055556	0.047	9.43
17.35361111	0.047	9.43
17.36666667	0.047	9.42
17.38	0.047	9.41
17.39305556	0.047	9.41
17.40611111	0.047	9.41
17.41944444	0.047	9.4
17.4325	0.047	9.4
17.44555556	0.047	9.39
17.45861111	0.047	9.39
17.47194444	0.047	9.39
17.485	0.047	9.38
17.49805556	0.047	9.37
17.51111111	0.047	9.36
17.52444444	0.047	9.36
17.5375	0.047	9.35
17.55055556	0.047	9.34
17.56388889	0.047	9.34
17.57694444	0.047	9.33
17.59	0.047	9.33
17.60333333	0.047	9.32
17.61638889	0.047	9.31
17.62972222	0.047	9.31
17.64277778	0.047	9.3
17.65583333	0.047	9.3
17.66888889	0.047	9.3
17.68222222	0.047	9.29
17.69527778	0.047	9.29
17.70833333	0.047	9.29
17.72166667	0.047	9.28
17.73472222	0.047	9.28
17.74805556	0.047	9.28
17.76111111	0.047	9.27
17.77416667	0.047	9.26
17.7875	0.047	9.26
17.80055556	0.047	9.25
17.81361111	0.047	9.25
17.82666667	0.047	9.24
17.84	0.047	9.24
17.85305556	0.047	9.23
17.86638889	0.047	9.23
17.87972222	0.047	9.23
17.89277778	0.047	9.23
17.90583333	0.047	9.22
17.91916667	0.047	9.22
17.93222222	0.047	9.22
17.94555556	0.047	9.21
17.95861111	0.047	9.2
17.97166667	0.047	9.19
17.98472222	0.047	9.19
17.99805556	0.047	9.18
18.01138889	0.047	9.17
18.02444444	0.047	9.17
18.0375	0.047	9.17
18.05055556	0.047	9.16
18.06388889	0.047	9.16
18.07694444	0.047	9.15
18.09	0.047	9.15
18.10333333	0.047	9.15
18.11638889	0.047	9.06
18.12944444	0.047	9.06
18.1425	0.047	9.06
18.15583333	0.047	9.05
18.16888889	0.047	9.05
18.18194444	0.047	9.05
18.19527778	0.047	9.05
18.20833333	0.047	9.04
18.22138889	0.047	9.04
18.23444444	0.047	9.03
18.24777778	0.047	9.03
18.26083333	0.047	9.02
18.27388889	0.047	9.02
18.28694444	0.047	9.02
18.30027778	0.047	9.01
18.31333333	0.047	9.01
18.32638889	0.047	9.01
18.33944444	0.047	8.99
18.35277778	0.047	8.99
18.36583333	0.047	8.99
18.37888889	0.047	8.99
18.39222222	0.047	8.98
18.40527778	0.047	8.98
18.41833333	0.047	8.98
18.43166667	0.047	8.98
18.44472222	0.047	8.96
18.45777778	0.047	8.96
18.47111111	0.047	8.95
18.48416667	0.047	8.95
18.49722222	0.047	8.95
18.51027778	0.047	8.93
18.52361111	0.047	8.93
18.53666667	0.047	8.92
18.54972222	0.047	8.92
18.56305556	0.047	8.91
18.57611111	0.047	8.91
18.58916667	0.046	8.91
18.6025	0.046	8.9
18.61555556	0.046	8.9
18.62861111	0.046	8.9
18.64166667	0.046	8.9
18.655	0.046	8.89
18.66805556	0.046	8.89
18.68111111	0.046	8.89
18.69416667	0.046	8.89
18.7075	0.046	8.88
18.72055556	0.046	8.88
18.73361111	0.046	8.88
18.74666667	0.046	8.88
18.76	0.046	8.87
18.77305556	0.046	8.87
18.78638889	0.046	8.87
18.79944444	0.046	8.87
18.8125	0.046	8.86
18.82583333	0.046	8.85
18.83888889	0.046	8.85
18.85222222	0.046	8.84
18.86527778	0.046	8.83
18.87833333	0.046	8.83
18.89166667	0.046	8.83
18.90472222	0.046	8.82
18.91777778	0.046	8.82
18.93083333	0.046	8.82
18.94416667	0.046	8.82
18.95722222	0.046	8.82
18.97027778	0.046	8.81
18.98361111	0.046	8.81
18.99666667	0.046	8.8
19.00972222	0.046	8.8
19.02277778	0.046	8.8
19.03611111	0.046	8.79
19.04916667	0.046	8.79
19.06222222	0.046	8.79
19.07527778	0.046	8.79
19.08861111	0.046	8.78
19.10166667	0.046	8.78
19.11472222	0.046	8.78
19.12777778	0.046	8.77
19.14111111	0.046	8.77
19.15416667	0.046	8.77
19.16722222	0.046	8.76
19.18027778	0.046	8.76
19.19361111	0.046	8.75
19.20666667	0.046	8.75
19.21972222	0.046	8.74
19.23277778	0.046	8.73
19.24611111	0.046	8.72
19.25916667	0.046	8.71
19.27222222	0.046	8.71
19.28555556	0.046	8.7
19.29861111	0.046	8.7
19.31222222	0.046	8.69
19.32527778	0.046	8.68
19.33833333	0.046	8.68
19.35138889	0.046	8.68
19.36472222	0.046	8.67
19.37777778	0.046	8.67
19.39083333	0.046	8.67
19.40388889	0.046	8.66
19.41722222	0.046	8.65
19.43027778	0.046	8.65
19.44333333	0.046	8.63
19.45666667	0.046	8.63
19.46972222	0.046	8.63
19.48277778	0.046	8.62
19.49583333	0.046	8.62
19.50916667	0.046	8.62
19.52222222	0.046	8.61
19.53555556	0.046	8.61
19.54861111	0.046	8.6
19.56166667	0.046	8.6
19.57472222	0.046	8.59
19.58777778	0.046	8.57
19.60111111	0.046	8.56
19.61416667	0.046	8.56
19.62722222	0.046	8.55
19.64055556	0.046	8.54
19.65361111	0.046	8.54
19.66666667	0.046	8.53
19.68	0.046	8.53
19.69305556	0.046	8.53
19.70611111	0.046	8.52
19.71916667	0.046	8.52
19.7325	0.046	8.52
19.74555556	0.046	8.51
19.75861111	0.046	8.5
19.77166667	0.046	8.49
19.785	0.046	8.49
19.79805556	0.046	8.49
19.81111111	0.046	8.48
19.82444444	0.046	8.48
19.8375	0.046	8.48
19.85055556	0.046	8.47
19.86361111	0.046	8.47
19.87694444	0.046	8.47
19.89	0.046	8.47
19.90305556	0.046	8.46
19.91638889	0.046	8.46
19.92944444	0.046	8.45
19.9425	0.046	8.44
19.95583333	0.046	8.44
19.96888889	0.046	8.44
19.98194444	0.046	8.43
19.995	0.046	8.43
20.00833333	0.046	8.43
20.02138889	0.046	8.42
20.03444444	0.046	8.42
20.0475	0.046	8.42
20.06083333	0.046	8.41
20.07388889	0.046	8.41
20.08694444	0.046	8.41
20.10027778	0.046	8.4
20.11333333	0.046	8.39
20.12638889	0.046	8.39
20.13944444	0.046	8.39
20.15277778	0.046	8.38
20.16583333	0.046	8.38
20.17888889	0.046	8.38
20.19194444	0.046	8.38
20.20527778	0.046	8.37
20.21833333	0.046	8.37
20.23138889	0.046	8.37
20.24444444	0.046	8.37
20.25777778	0.046	8.36
20.27083333	0.046	8.36
20.28388889	0.046	8.36
20.29694444	0.046	8.36
20.31027778	0.046	8.34
20.32333333	0.046	8.33
20.33666667	0.046	8.33
20.35	0.046	8.33
20.36305556	0.046	8.33
20.37611111	0.046	8.33
20.38916667	0.046	8.33
20.4025	0.046	8.32
20.41555556	0.046	8.32
20.42861111	0.046	8.32
20.44166667	0.046	8.31
20.455	0.046	8.31
20.46805556	0.046	8.31
20.48111111	0.046	8.31
20.49444444	0.046	8.31
20.5075	0.046	8.3
20.52055556	0.046	8.3
20.53361111	0.046	8.3
20.54694444	0.046	8.3
20.56	0.046	8.3
20.57333333	0.046	8.29
20.58638889	0.046	8.29
20.59944444	0.046	8.29
20.6125	0.046	8.28
20.62583333	0.046	8.28
20.63888889	0.046	8.28
20.65194444	0.046	8.28
20.66527778	0.046	8.26
20.67833333	0.046	8.25
20.69138889	0.046	8.25
20.70444444	0.046	8.25
20.71777778	0.046	8.25
20.73083333	0.046	8.24
20.74388889	0.046	8.24
20.75694444	0.045	8.24
20.77027778	0.045	8.24
20.78333333	0.045	8.23
20.79638889	0.045	8.23
20.80972222	0.045	8.23
20.82277778	0.045	8.23
20.83583333	0.045	8.22
20.84888889	0.045	8.21
20.86222222	0.045	8.21
20.87527778	0.045	8.21
20.88833333	0.045	8.21
20.90138889	0.045	8.2
20.91472222	0.045	8.2
20.92777778	0.045	8.2
20.94083333	0.045	8.19
20.95388889	0.045	8.19
20.96722222	0.045	8.19
20.98027778	0.045	8.18
20.99333333	0.045	8.18
21.00666667	0.045	8.17
21.01972222	0.045	8.17
21.03277778	0.045	8.16
21.04583333	0.045	8.16
21.05944444	0.045	8.16
21.0725	0.045	8.16
21.08583333	0.045	8.15
21.09888889	0.045	8.14
21.11194444	0.045	8.14
21.125	0.045	8.14
21.13805556	0.045	8.13
21.15138889	0.045	8.13
21.16444444	0.045	8.13
21.1775	0.045	8.12
21.19083333	0.045	8.12
21.20388889	0.045	8.12
21.21694444	0.045	8.11
21.23027778	0.045	8.11
21.24333333	0.045	8.11
21.25638889	0.045	8.11
21.26944444	0.045	8.1
21.28277778	0.045	8.09
21.29583333	0.045	8.09
21.30888889	0.045	8.09
21.32194444	0.045	8.09
21.33527778	0.045	8.08
21.34833333	0.045	8.08
21.36138889	0.045	8.08
21.37444444	0.045	8.07
21.38777778	0.045	8.06
21.40083333	0.045	8.06
21.41388889	0.045	8.06
21.42722222	0.045	8.05
21.44027778	0.045	8.05
21.45361111	0.045	8.05
21.46666667	0.045	8.05
21.48	0.045	8.04
21.49305556	0.045	8.04
21.50611111	0.045	8.04
21.51916667	0.045	8.04
21.53222222	0.045	8.03
21.54555556	0.045	8.03
21.55861111	0.045	8.03
21.57166667	0.045	8.02
21.58472222	0.045	8.02
21.59805556	0.045	8.02
21.61111111	0.045	8.01
21.62416667	0.045	8.01
21.6375	0.045	7.99
21.65055556	0.045	7.99
21.66361111	0.045	7.99
21.67666667	0.045	7.99
21.69	0.045	7.98
21.70305556	0.045	7.97
21.71611111	0.045	7.97
21.72944444	0.045	7.97
21.7425	0.045	7.96
21.75555556	0.045	7.96
21.76888889	0.045	7.96
21.78222222	0.045	7.96
21.79555556	0.045	7.94
21.80861111	0.045	7.94
21.82166667	0.045	7.93
21.835	0.045	7.93
21.84805556	0.045	7.93
21.86111111	0.045	7.93
21.87444444	0.045	7.92
21.8875	0.045	7.92
21.90055556	0.045	7.92
21.91388889	0.045	7.92
21.92694444	0.045	7.92
21.94	0.045	7.91
21.95305556	0.045	7.91
21.96638889	0.045	7.91
21.97944444	0.045	7.91
21.99277778	0.045	7.91
22.00583333	0.045	7.9
22.01888889	0.045	7.9
22.03194444	0.045	7.9
22.04527778	0.045	7.89
22.05833333	0.045	7.89
22.07138889	0.045	7.89
22.08444444	0.045	7.89
22.09777778	0.045	7.88
22.11083333	0.045	7.88
22.12388889	0.045	7.88
22.13722222	0.045	7.88
22.15027778	0.045	7.88
22.16333333	0.045	7.87
22.17666667	0.045	7.87
22.18972222	0.045	7.86
22.20277778	0.045	7.86
22.21611111	0.045	7.86
22.22916667	0.045	7.85
22.24222222	0.045	7.85
22.25527778	0.045	7.85
22.26861111	0.045	7.85
22.28166667	0.045	7.84
22.295	0.045	7.84
22.30805556	0.045	7.84
22.32111111	0.045	7.84
22.33444444	0.045	7.84
22.3475	0.045	7.83
22.36055556	0.045	7.83
22.37361111	0.045	7.83
22.38694444	0.045	7.82
22.4	0.045	7.82
22.41305556	0.045	7.82
22.42611111	0.045	7.82
22.43944444	0.045	7.82
22.4525	0.045	7.82
22.46555556	0.045	7.81
22.47888889	0.045	7.81
22.49194444	0.045	7.81
22.50555556	0.045	7.8
22.51861111	0.045	7.8
22.53166667	0.045	7.8
22.54472222	0.045	7.79
22.55805556	0.045	7.79
22.57111111	0.045	7.78
22.58416667	0.045	7.78
22.5975	0.045	7.78
22.61055556	0.045	7.78
22.62361111	0.045	7.78
22.63666667	0.045	7.78
22.65	0.045	7.77
22.66305556	0.045	7.77
22.67611111	0.045	7.77
22.68916667	0.045	7.77
22.7025	0.045	7.77
22.71555556	0.045	7.77
22.72861111	0.045	7.76
22.74194444	0.045	7.76
22.755	0.045	7.76
22.76805556	0.045	7.75
22.78138889	0.045	7.75
22.79444444	0.045	7.75
22.8075	0.045	7.74
22.82055556	0.045	7.74
22.83388889	0.045	7.74
22.84694444	0.045	7.74
22.86	0.045	7.72
22.87333333	0.045	7.72
22.88638889	0.045	7.71
22.89972222	0.045	7.71
22.91277778	0.045	7.71
22.92583333	0.045	7.7
22.93916667	0.045	7.7
22.95222222	0.045	7.7
22.96527778	0.045	7.7
22.97833333	0.045	7.7
22.99166667	0.045	7.69
23.00472222	0.045	7.69
23.01777778	0.045	7.68
23.03083333	0.045	7.68
23.04416667	0.045	7.68
23.0575	0.045	7.68
23.07055556	0.045	7.67
23.08361111	0.045	7.67
23.09694444	0.045	7.66
23.11	0.045	7.66
23.12305556	0.045	7.66
23.13638889	0.045	7.66
23.14944444	0.044	7.65
23.16277778	0.044	7.65
23.17583333	0.044	7.65
23.18888889	0.044	7.64
23.20194444	0.044	7.64
23.21527778	0.044	7.64
23.22833333	0.044	7.63
23.24138889	0.044	7.63
23.25472222	0.044	7.63
23.26777778	0.044	7.62
23.28083333	0.044	7.62
23.29388889	0.044	7.62
23.30722222	0.044	7.62
23.32027778	0.044	7.62
23.33333333	0.044	7.61
23.34666667	0.044	7.61
23.35972222	0.044	7.61
23.37277778	0.044	7.61
23.38583333	0.044	7.61
23.39916667	0.044	7.61
23.41222222	0.044	7.6
23.42527778	0.044	7.6
23.43861111	0.044	7.6
23.45166667	0.044	7.6
23.46472222	0.044	7.59
23.47777778	0.044	7.59
23.49111111	0.044	7.59
23.50416667	0.044	7.59
23.51722222	0.044	7.59
23.53027778	0.044	7.59
23.54361111	0.044	7.59
23.55666667	0.044	7.58
23.57	0.044	7.58
23.58305556	0.044	7.58
23.59611111	0.044	7.58
23.60944444	0.044	7.58
23.6225	0.044	7.57
23.63555556	0.044	7.57
23.64861111	0.044	7.56
23.66194444	0.044	7.56
23.675	0.044	7.56
23.68805556	0.044	7.56
23.70111111	0.044	7.55
23.71444444	0.044	7.55
23.7275	0.044	7.54
23.74055556	0.044	7.54
23.75388889	0.044	7.54
23.76694444	0.044	7.53
23.78	0.044	7.53
23.79333333	0.044	7.53
23.80638889	0.044	7.52
23.81944444	0.044	7.52
23.8325	0.044	7.52
23.84583333	0.044	7.51
23.85888889	0.044	7.51
23.87194444	0.044	7.51
23.88527778	0.044	7.51
23.89833333	0.044	7.51
23.91138889	0.044	7.51
23.92444444	0.044	7.5
23.93777778	0.044	7.5
23.95083333	0.044	7.5
23.96388889	0.044	7.5
23.97694444	0.044	7.5
23.99027778	0.044	7.49
24.00361111	0.044	7.49
24.01666667	0.044	7.49
24.02972222	0.044	7.49
24.04305556	0.044	7.49
24.05611111	0.044	7.48
24.06916667	0.044	7.48
24.08222222	0.044	7.48
24.09555556	0.044	7.48
24.10861111	0.044	7.47
24.12166667	0.044	7.47
24.13472222	0.044	7.47
24.14805556	0.044	7.47
24.16111111	0.044	7.47
24.17416667	0.044	7.47
24.18722222	0.044	7.47
24.20055556	0.044	7.46
24.21361111	0.044	7.46
24.22666667	0.044	7.46
24.24	0.044	7.46
24.25305556	0.044	7.46
24.26611111	0.044	7.45
24.27916667	0.044	7.45
24.2925	0.044	7.44
24.30555556	0.044	7.44
24.31861111	0.044	7.44
24.33166667	0.044	7.44
24.345	0.044	7.44
24.35805556	0.044	7.43
24.37111111	0.044	7.43
24.38416667	0.044	7.43
24.3975	0.044	7.43
24.41055556	0.044	7.43
24.42361111	0.044	7.42
24.43694444	0.044	7.42
24.45	0.044	7.42
24.46305556	0.044	7.42
24.47638889	0.044	7.42
24.48944444	0.044	7.42
24.5025	0.044	7.41
24.51555556	0.044	7.41
24.52888889	0.044	7.41
24.54194444	0.044	7.41
24.555	0.044	7.41
24.56805556	0.044	7.41
24.58138889	0.044	7.4
24.59444444	0.044	7.4
24.6075	0.044	7.4
24.62083333	0.044	7.39
24.63388889	0.044	7.39
24.64694444	0.044	7.39
24.66027778	0.044	7.38
24.67333333	0.044	7.38
24.68666667	0.044	7.38
24.69972222	0.044	7.38
24.71277778	0.044	7.38
24.72583333	0.044	7.38
24.73916667	0.044	7.37
24.75222222	0.044	7.37
24.76555556	0.044	7.37
24.77861111	0.044	7.37
24.79166667	0.044	7.37
24.805	0.044	7.37
24.81805556	0.044	7.36
24.83111111	0.044	7.36
24.84444444	0.044	7.36
24.8575	0.044	7.36
24.87055556	0.044	7.36
24.88361111	0.044	7.36
24.89694444	0.044	7.36
24.91	0.044	7.36
24.92305556	0.044	7.35
24.93611111	0.044	7.34
24.94944444	0.044	7.34
24.9625	0.044	7.34
24.97555556	0.044	7.34
24.98888889	0.044	7.34
25.00194444	0.044	7.34
25.01527778	0.044	7.33
25.02833333	0.044	7.33
25.04138889	0.044	7.32
25.05472222	0.044	7.32
25.06777778	0.044	7.32
25.08083333	0.044	7.32
25.09388889	0.044	7.31
25.10722222	0.044	7.31
25.12027778	0.044	7.31
25.13333333	0.044	7.31
25.14638889	0.044	7.31
25.15972222	0.044	7.3
25.17277778	0.044	7.3
25.18583333	0.044	7.3
25.19916667	0.044	7.3
25.21222222	0.044	7.3
25.22527778	0.044	7.29
25.23833333	0.044	7.29
25.25166667	0.044	7.29
25.26472222	0.044	7.29
25.27777778	0.044	7.28
25.29111111	0.044	7.28
25.30416667	0.044	7.28
25.31722222	0.044	7.28
25.33027778	0.044	7.28
25.34361111	0.044	7.28
25.35666667	0.044	7.28
25.36972222	0.044	7.28
25.38305556	0.044	7.27
25.39611111	0.044	7.27
25.40944444	0.044	7.27
25.4225	0.044	7.27
25.43555556	0.044	7.27
25.44861111	0.044	7.27
25.46194444	0.044	7.27
25.475	0.044	7.26
25.48805556	0.044	7.26
25.50138889	0.044	7.26
25.51444444	0.044	7.26
25.5275	0.044	7.26
25.54055556	0.044	7.25
25.55388889	0.044	7.25
25.56694444	0.044	7.25
25.58	0.044	7.25
25.59333333	0.044	7.24
25.60638889	0.044	7.24
25.61944444	0.044	7.24
25.63277778	0.044	7.24
25.64583333	0.044	7.24
25.65888889	0.044	7.24
25.67194444	0.044	7.24
25.68527778	0.044	7.24
25.69833333	0.044	7.23
25.71138889	0.044	7.23
25.72472222	0.044	7.23
25.73777778	0.044	7.23
25.75111111	0.044	7.23
25.76416667	0.044	7.22
25.7775	0.044	7.22
25.79055556	0.044	7.22
25.80361111	0.044	7.22
25.81666667	0.044	7.21
25.83	0.044	7.2
25.84305556	0.044	7.2
25.85611111	0.044	7.2
25.86916667	0.044	7.2
25.8825	0.044	7.19
25.89555556	0.044	7.19
25.90861111	0.044	7.19
25.92194444	0.044	7.19
25.935	0.044	7.19
25.94805556	0.044	7.18
25.96138889	0.044	7.18
25.97444444	0.044	7.17
25.9875	0.044	7.17
26.00083333	0.044	7.14
26.01416667	0.044	7.14
26.02722222	0.044	7.14
26.04027778	0.044	7.14
26.05333333	0.044	7.14
26.06666667	0.044	7.14
26.07972222	0.043	7.13
26.09277778	0.043	7.13
26.10611111	0.043	7.13
26.11916667	0.043	7.13
26.13222222	0.043	7.13
26.14555556	0.043	7.13
26.15861111	0.043	7.12
26.17166667	0.043	7.12
26.185	0.043	7.12
26.19805556	0.043	7.12
26.21111111	0.043	7.12
26.22444444	0.043	7.12
26.2375	0.043	7.11
26.25055556	0.043	7.11
26.26361111	0.043	7.11
26.27694444	0.043	7.11
26.29	0.043	7.11
26.30333333	0.043	7.1
26.31638889	0.043	7.1
26.32944444	0.043	7.1
26.3425	0.043	7.1
26.35583333	0.043	7.09
26.36888889	0.043	7.09
26.38194444	0.043	7.09
26.39527778	0.043	7.09
26.40833333	0.043	7.09
26.42138889	0.043	7.08
26.43444444	0.043	7.08
26.44777778	0.043	7.08
26.46083333	0.043	7.08
26.47416667	0.043	7.08
26.48722222	0.043	7.08
26.50027778	0.043	7.08
26.51333333	0.043	7.07
26.52666667	0.043	7.07
26.53972222	0.043	7.07
26.55305556	0.043	7.07
26.56611111	0.043	7.07
26.57916667	0.043	7.06
26.5925	0.043	7.06
26.60555556	0.043	7.06
26.61861111	0.043	7.06
26.63166667	0.043	7.06
26.645	0.043	7.06
26.65805556	0.043	7.06
26.67111111	0.043	7.05
26.68444444	0.043	7.05
26.6975	0.043	7.05
26.71083333	0.043	7.05
26.72388889	0.043	7.05
26.73694444	0.043	7.05
26.75027778	0.043	7.05
26.76333333	0.043	7.04
26.77638889	0.043	7.04
26.78972222	0.043	7.04
26.80277778	0.043	7.04
26.81583333	0.043	7.04
26.82916667	0.043	7.04
26.84222222	0.043	7.04
26.85555556	0.043	7.03
26.86861111	0.043	7.03
26.88166667	0.043	7.03
26.895	0.043	7.03
26.90805556	0.043	7.03
26.92138889	0.043	7.02
26.93444444	0.043	7.02
26.9475	0.043	7.02
26.96055556	0.043	7.02
26.97388889	0.043	7.02
26.98694444	0.043	7.02
27.00027778	0.043	7.02
27.01333333	0.043	7.01
27.02638889	0.043	7.01
27.03944444	0.043	7.01
27.05277778	0.043	7.01
27.06583333	0.043	7
27.07888889	0.043	7
27.09222222	0.043	7
27.10527778	0.043	7
27.11833333	0.043	6.99
27.13138889	0.043	6.99
27.14472222	0.043	6.99
27.15777778	0.043	6.99
27.17083333	0.043	6.99
27.18416667	0.043	6.99
27.19722222	0.043	6.98
27.21027778	0.043	6.98
27.22333333	0.043	6.98
27.23666667	0.043	6.98
27.24972222	0.043	6.98
27.26277778	0.043	6.98
27.27583333	0.043	6.98
27.28916667	0.043	6.98
27.30222222	0.043	6.97
27.31527778	0.043	6.97
27.32861111	0.043	6.97
27.34166667	0.043	6.97
27.355	0.043	6.97
27.36805556	0.043	6.97
27.38111111	0.043	6.97
27.39444444	0.043	6.96
27.4075	0.043	6.96
27.42055556	0.043	6.96
27.43388889	0.043	6.96
27.44694444	0.043	6.96
27.46027778	0.043	6.95
27.47361111	0.043	6.95
27.48666667	0.043	6.95
27.49972222	0.043	6.95
27.51305556	0.043	6.95
27.52611111	0.043	6.94
27.53916667	0.043	6.94
27.55222222	0.043	6.94
27.56555556	0.043	6.94
27.57861111	0.043	6.94
27.59166667	0.043	6.94
27.60472222	0.043	6.93
27.61805556	0.043	6.93
27.63111111	0.043	6.93
27.64416667	0.043	6.93
27.6575	0.043	6.93
27.67055556	0.043	6.93
27.68361111	0.043	6.93
27.69666667	0.043	6.92
27.71	0.043	6.92
27.72305556	0.043	6.92
27.73611111	0.043	6.92
27.74944444	0.043	6.91
27.7625	0.043	6.91
27.77555556	0.043	6.91
27.79083333	0.043	6.91
27.80611111	0.043	6.91
27.82138889	0.043	6.91
27.83472222	0.043	6.9
27.84777778	0.043	6.9
27.86111111	0.043	6.9
27.87416667	0.043	6.9
27.88722222	0.043	6.9
27.90027778	0.043	6.9
27.91361111	0.043	6.9
27.92666667	0.043	6.9
27.93972222	0.043	6.89
27.95305556	0.043	6.89
27.96611111	0.043	6.89
27.97916667	0.043	6.89
27.9925	0.043	6.89
28.00555556	0.043	6.89
28.01861111	0.043	6.89
28.03166667	0.043	6.88
28.045	0.043	6.88
28.05805556	0.043	6.88
28.07111111	0.043	6.88
28.08416667	0.043	6.88
28.0975	0.043	6.88
28.11055556	0.043	6.88
28.12361111	0.043	6.87
28.13694444	0.043	6.87
28.15	0.043	6.87
28.16305556	0.043	6.87
28.17638889	0.043	6.87
28.18944444	0.043	6.87
28.2025	0.043	6.87
28.21555556	0.043	6.87
28.22888889	0.043	6.86
28.24194444	0.043	6.86
28.255	0.043	6.86
28.26833333	0.043	6.86
28.28138889	0.043	6.86
28.29444444	0.043	6.85
28.3075	0.043	6.85
28.32083333	0.043	6.85
28.33388889	0.043	6.85
28.34694444	0.043	6.85
28.36027778	0.043	6.84
28.37333333	0.043	6.84
28.38638889	0.043	6.84
28.39972222	0.043	6.84
28.41305556	0.043	6.84
28.42611111	0.043	6.84
28.43916667	0.043	6.84
28.4525	0.043	6.84
28.46555556	0.043	6.83
28.47861111	0.043	6.83
28.49194444	0.043	6.83
28.505	0.043	6.83
28.51805556	0.043	6.82
28.53138889	0.043	6.82
28.54444444	0.043	6.82
28.5575	0.043	6.82
28.57083333	0.043	6.82
28.58388889	0.043	6.82
28.59694444	0.043	6.82
28.61027778	0.043	6.82
28.62333333	0.043	6.82
28.63638889	0.043	6.81
28.64944444	0.043	6.81
28.66277778	0.043	6.81
28.67583333	0.043	6.81
28.68916667	0.043	6.81
28.70222222	0.043	6.81
28.71527778	0.043	6.81
28.72861111	0.043	6.8
28.74166667	0.043	6.8
28.75472222	0.043	6.8
28.76777778	0.043	6.8
28.78111111	0.043	6.8
28.79416667	0.043	6.8
28.80722222	0.043	6.8
28.82027778	0.043	6.79
28.83361111	0.043	6.79
28.84694444	0.043	6.79
28.86	0.043	6.79
28.87305556	0.043	6.79
28.88638889	0.043	6.79
28.89944444	0.043	6.79
28.9125	0.043	6.79
28.92555556	0.043	6.78
28.93888889	0.043	6.78
28.95194444	0.043	6.78
28.965	0.043	6.78
28.97833333	0.043	6.78
28.99138889	0.043	6.78
29.00444444	0.043	6.78
29.01777778	0.043	6.78
29.03083333	0.043	6.78
29.04388889	0.043	6.77
29.05694444	0.043	6.77
29.07027778	0.043	6.77
29.08333333	0.043	6.77
29.09638889	0.043	6.77
29.10944444	0.043	6.77
29.12305556	0.043	6.77
29.13611111	0.043	6.76
29.14916667	0.043	6.76
29.1625	0.043	6.76
29.17555556	0.043	6.76
29.18861111	0.043	6.76
29.20166667	0.043	6.76
29.21472222	0.043	6.75
29.22805556	0.043	6.75
29.24111111	0.043	6.75
29.25416667	0.043	6.75
29.2675	0.043	6.75
29.28055556	0.043	6.75
29.29361111	0.043	6.75
29.30694444	0.043	6.74
29.32	0.043	6.74
29.33305556	0.043	6.74
29.34638889	0.043	6.74
29.35944444	0.043	6.74
29.3725	0.043	6.74
29.38555556	0.043	6.73
29.39888889	0.043	6.73
29.41194444	0.043	6.73
29.425	0.043	6.73
29.43833333	0.043	6.73
29.45138889	0.043	6.73
29.46444444	0.043	6.73
29.4775	0.043	6.73
29.49083333	0.043	6.72
29.50388889	0.043	6.72
29.51694444	0.043	6.72
29.53	0.043	6.72
29.54333333	0.043	6.72
29.55666667	0.043	6.72
29.57	0.043	6.72
29.58305556	0.043	6.72
29.59611111	0.043	6.71
29.60916667	0.043	6.71
29.6225	0.043	6.71
29.63555556	0.043	6.71
29.64861111	0.043	6.71
29.66194444	0.043	6.71
29.675	0.043	6.71
29.68805556	0.043	6.71
29.70111111	0.043	6.71
29.71444444	0.043	6.71
29.7275	0.043	6.71
29.74083333	0.043	6.7
29.75388889	0.043	6.7
29.76694444	0.043	6.7
29.78027778	0.043	6.7
29.79333333	0.043	6.7
29.80638889	0.043	6.7
29.81944444	0.043	6.7
29.83277778	0.043	6.69
29.84583333	0.043	6.68
29.85888889	0.043	6.68
29.87194444	0.043	6.68
29.88527778	0.043	6.68
29.89833333	0.043	6.68
29.91166667	0.043	6.67
29.92472222	0.043	6.67
29.93777778	0.043	6.67
29.95083333	0.043	6.67
29.96416667	0.043	6.67
29.97722222	0.043	6.67
29.99027778	0.043	6.66
30.00361111	0.043	6.66
30.01666667	0.043	6.66
30.02972222	0.043	6.66
30.04305556	0.043	6.66
30.05611111	0.043	6.66
30.06916667	0.042	6.65
30.0825	0.043	6.65
30.09555556	0.042	6.65
30.10861111	0.042	6.65
30.12166667	0.042	6.65
30.135	0.042	6.65
30.14805556	0.042	6.65
30.16111111	0.042	6.65
30.17416667	0.042	6.65
30.1875	0.042	6.65
30.20055556	0.042	6.65
30.21361111	0.042	6.65
30.22666667	0.042	6.65
30.24	0.042	6.64
30.25305556	0.042	6.64
30.26611111	0.042	6.64
30.27972222	0.042	6.64
30.29277778	0.042	6.64
30.30583333	0.042	6.64
30.31888889	0.042	6.64
30.33222222	0.042	6.64
30.34527778	0.042	6.64
30.35833333	0.042	6.63
30.37138889	0.042	6.63
30.38472222	0.042	6.63
30.39777778	0.042	6.63
30.41083333	0.042	6.63
30.42388889	0.042	6.63
30.43722222	0.042	6.63
30.45055556	0.042	6.63
30.46361111	0.042	6.63
30.47666667	0.042	6.63
30.49	0.042	6.62
30.50305556	0.042	6.62
30.51611111	0.042	6.62
30.52944444	0.042	6.62
30.5425	0.042	6.62
30.55555556	0.042	6.61
30.56861111	0.042	6.61
30.58194444	0.042	6.61
30.595	0.042	6.61
30.60805556	0.042	6.61
30.62138889	0.042	6.61
30.63444444	0.042	6.61
30.6475	0.042	6.61
30.66083333	0.042	6.61
30.67388889	0.042	6.61
30.68694444	0.042	6.61
30.7	0.042	6.61
30.71333333	0.042	6.6
30.72638889	0.042	6.6
30.73944444	0.042	6.6
30.75277778	0.042	6.6
30.76583333	0.042	6.6
30.77888889	0.042	6.6
30.79222222	0.042	6.6
30.80527778	0.042	6.6
30.81833333	0.042	6.59
30.83138889	0.042	6.59
30.84472222	0.042	6.59
30.85777778	0.042	6.59
30.87083333	0.042	6.59
30.88416667	0.042	6.59
30.89722222	0.042	6.59
30.91055556	0.042	6.59
30.92361111	0.042	6.58
30.93666667	0.042	6.58
30.95	0.042	6.58
30.96305556	0.042	6.58
30.97611111	0.042	6.58
30.98916667	0.042	6.58
31.0025	0.042	6.58
31.01555556	0.042	6.58
31.02861111	0.042	6.58
31.04166667	0.042	6.57
31.055	0.042	6.57
31.06805556	0.042	6.57
31.08111111	0.042	6.57
31.09444444	0.042	6.57
31.1075	0.042	6.57
31.12055556	0.042	6.57
31.13361111	0.042	6.56
31.14694444	0.042	6.56
31.16	0.042	6.56
31.17305556	0.042	6.56
31.18638889	0.042	6.56
31.19944444	0.042	6.56
31.2125	0.042	6.55
31.22583333	0.042	6.55
31.23888889	0.042	6.55
31.25194444	0.042	6.55
31.265	0.042	6.55
31.27833333	0.042	6.55
31.29138889	0.042	6.55
31.30444444	0.042	6.54
31.31777778	0.042	6.54
31.33083333	0.042	6.54
31.34388889	0.042	6.54
31.35722222	0.042	6.54
31.37027778	0.042	6.54
31.38361111	0.042	6.54
31.39666667	0.042	6.54
31.41	0.042	6.54
31.42305556	0.042	6.53
31.43611111	0.042	6.53
31.44944444	0.042	6.53
31.4625	0.042	6.53
31.47555556	0.042	6.53
31.48888889	0.042	6.53
31.50194444	0.042	6.53
31.51527778	0.042	6.53
31.52833333	0.042	6.53
31.54138889	0.042	6.53
31.55472222	0.042	6.52
31.56777778	0.042	6.52
31.58083333	0.042	6.52
31.59388889	0.042	6.52
31.60722222	0.042	6.52
31.62027778	0.042	6.52
31.63333333	0.042	6.52
31.64666667	0.042	6.52
31.65972222	0.042	6.52
31.67277778	0.042	6.51
31.68611111	0.042	6.51
31.69916667	0.042	6.51
31.71222222	0.042	6.51
31.72583333	0.042	6.51
31.73888889	0.042	6.51
31.75194444	0.042	6.51
31.765	0.042	6.51
31.77833333	0.042	6.5
31.79166667	0.042	6.5
31.80472222	0.042	6.5
31.81777778	0.042	6.5
31.83083333	0.042	6.5
31.84416667	0.042	6.5
31.85722222	0.042	6.5
31.87027778	0.042	6.5
31.88333333	0.042	6.5
31.89666667	0.042	6.49
31.90972222	0.042	6.49
31.92277778	0.042	6.49
31.93611111	0.042	6.49
31.94944444	0.042	6.49
31.9625	0.042	6.49
31.97583333	0.042	6.49
31.98888889	0.042	6.49
32.00194444	0.042	6.49
32.015	0.042	6.49
32.02833333	0.042	6.48
32.04138889	0.042	6.48
32.05444444	0.042	6.48
32.0675	0.042	6.48
32.08083333	0.042	6.48
32.09388889	0.042	6.48
32.10694444	0.042	6.48
32.12027778	0.042	6.48
32.13333333	0.042	6.48
32.14638889	0.042	6.47
32.15944444	0.042	6.47
32.17277778	0.042	6.47
32.18583333	0.042	6.47
32.19888889	0.042	6.47
32.21194444	0.042	6.47
32.22527778	0.042	6.47
32.23833333	0.042	6.47
32.25138889	0.042	6.47
32.26472222	0.042	6.46
32.27777778	0.042	6.46
32.29083333	0.042	6.46
32.30416667	0.042	6.46
32.31722222	0.042	6.46
32.33027778	0.042	6.45
32.34333333	0.042	6.45
32.35666667	0.042	6.45
32.36972222	0.042	6.45
32.38277778	0.042	6.45
32.39611111	0.042	6.45
32.40916667	0.042	6.45
32.42222222	0.042	6.45
32.43527778	0.042	6.45
32.44861111	0.042	6.44
32.46166667	0.042	6.44
32.47472222	0.042	6.44
32.48777778	0.042	6.44
32.50111111	0.042	6.44
32.51444444	0.042	6.44
32.5275	0.042	6.44
32.54055556	0.042	6.43
32.55361111	0.042	6.43
32.56694444	0.042	6.43
32.58	0.042	6.43
32.59305556	0.042	6.43
32.60611111	0.042	6.43
32.61944444	0.042	6.43
32.6325	0.042	6.42
32.64583333	0.042	6.42
32.65888889	0.042	6.42
32.67194444	0.042	6.42
32.685	0.042	6.42
32.69833333	0.042	6.42
32.71166667	0.042	6.42
32.72472222	0.042	6.42
32.73777778	0.042	6.41
32.75111111	0.042	6.41
32.76416667	0.042	6.41
32.77722222	0.042	6.41
32.79055556	0.042	6.41
32.80361111	0.042	6.41
32.81666667	0.042	6.41
32.83	0.042	6.41
32.84305556	0.042	6.41
32.85611111	0.042	6.4
32.86916667	0.042	6.4
32.8825	0.042	6.4
32.89555556	0.042	6.4
32.90861111	0.042	6.4
32.92166667	0.042	6.4
32.935	0.042	6.4
32.94805556	0.042	6.4
32.96111111	0.042	6.4
32.97416667	0.042	6.39
32.9875	0.042	6.39
33.00055556	0.042	6.39
33.01388889	0.042	6.39
33.02694444	0.042	6.39
33.04027778	0.042	6.39
33.05333333	0.042	6.38
33.06638889	0.042	6.38
33.07944444	0.042	6.38
33.09277778	0.042	6.38
33.10583333	0.042	6.38
33.11888889	0.042	6.38
33.13222222	0.042	6.38
33.14527778	0.042	6.38
33.15861111	0.042	6.38
33.17166667	0.042	6.37
33.18472222	0.042	6.37
33.19777778	0.042	6.37
33.21111111	0.042	6.37
33.22416667	0.042	6.37
33.2375	0.042	6.37
33.25055556	0.042	6.37
33.26361111	0.042	6.37
33.27666667	0.042	6.37
33.29	0.042	6.36
33.30305556	0.042	6.36
33.31611111	0.042	6.36
33.32916667	0.042	6.36
33.3425	0.042	6.36
33.35555556	0.042	6.36
33.36861111	0.042	6.36
33.38166667	0.042	6.36
33.395	0.042	6.35
33.40805556	0.042	6.35
33.42111111	0.042	6.35
33.43444444	0.042	6.34
33.4475	0.042	6.34
33.46055556	0.042	6.34
33.47361111	0.042	6.34
33.48694444	0.042	6.34
33.5	0.042	6.34
33.51305556	0.042	6.34
33.52611111	0.042	6.34
33.53944444	0.042	6.34
33.5525	0.042	6.34
33.56555556	0.042	6.34
33.57861111	0.042	6.34
33.59194444	0.042	6.34
33.60527778	0.042	6.33
33.61833333	0.042	6.33
33.63138889	0.042	6.33
33.64444444	0.042	6.33
33.65777778	0.042	6.33
33.67083333	0.042	6.33
33.68388889	0.042	6.33
33.69694444	0.042	6.32
33.71027778	0.042	6.32
33.72333333	0.042	6.32
33.73638889	0.042	6.32
33.74972222	0.042	6.32
33.76277778	0.042	6.32
33.77583333	0.042	6.32
33.78916667	0.042	6.32
33.80222222	0.042	6.32
33.81527778	0.042	6.32
33.82861111	0.042	6.32
33.84166667	0.042	6.32
33.85472222	0.042	6.32
33.86777778	0.042	6.32
33.88111111	0.042	6.31
33.89416667	0.042	6.31
33.90722222	0.042	6.31
33.92055556	0.042	6.31
33.93361111	0.042	6.29
33.94666667	0.042	6.29
33.95972222	0.042	6.29
33.97305556	0.042	6.29
33.98611111	0.042	6.29
33.99916667	0.042	6.29
34.0125	0.042	6.29
34.02555556	0.042	6.29
34.03888889	0.042	6.28
34.05194444	0.042	6.28
34.065	0.042	6.28
34.07805556	0.042	6.28
34.09138889	0.042	6.28
34.10444444	0.042	6.28
34.11777778	0.042	6.28
34.13083333	0.042	6.28
34.14388889	0.042	6.28
34.15694444	0.042	6.28
34.17027778	0.042	6.27
34.18333333	0.042	6.27
34.19638889	0.042	6.27
34.20944444	0.042	6.27
34.22277778	0.042	6.27
34.23583333	0.042	6.27
34.24888889	0.042	6.27
34.26194444	0.042	6.27
34.27527778	0.042	6.27
34.28833333	0.042	6.27
34.30138889	0.042	6.27
34.31444444	0.042	6.27
34.32777778	0.042	6.27
34.34083333	0.042	6.26
34.35388889	0.042	6.26
34.36694444	0.042	6.26
34.38027778	0.042	6.26
34.39333333	0.042	6.26
34.40638889	0.042	6.26
34.41972222	0.042	6.26
34.43277778	0.042	6.26
34.44611111	0.042	6.26
34.45916667	0.042	6.25
34.47222222	0.042	6.25
34.48527778	0.042	6.25
34.49861111	0.042	6.25
34.51166667	0.042	6.25
34.52472222	0.042	6.25
34.53805556	0.042	6.25
34.55111111	0.042	6.25
34.56416667	0.042	6.25
34.5775	0.042	6.25
34.59055556	0.042	6.25
34.60361111	0.042	6.25
34.61666667	0.042	6.24
34.63	0.042	6.24
34.64305556	0.042	6.24
34.65611111	0.042	6.24
34.66944444	0.042	6.24
34.6825	0.042	6.24
34.69555556	0.042	6.24
34.70861111	0.042	6.24
34.72194444	0.042	6.24
34.735	0.042	6.24
34.74805556	0.042	6.24
34.76111111	0.042	6.24
34.77444444	0.042	6.23
34.7875	0.042	6.23
34.80055556	0.042	6.23
34.81388889	0.042	6.23
34.82694444	0.042	6.23
34.84027778	0.042	6.23
34.85333333	0.042	6.23
34.86666667	0.042	6.23
34.87972222	0.042	6.23
34.89305556	0.042	6.23
34.90611111	0.042	6.23
34.91916667	0.042	6.22
34.9325	0.042	6.22
34.94555556	0.042	6.22
34.95861111	0.042	6.22
34.97166667	0.042	6.22
34.985	0.042	6.22
34.99805556	0.042	6.22
35.01111111	0.042	6.22
35.02416667	0.042	6.22
35.0375	0.042	6.22
35.05055556	0.042	6.22
35.06361111	0.042	6.22
35.07666667	0.042	6.21
35.09	0.042	6.21
35.10305556	0.042	6.21
35.11611111	0.042	6.21
35.12944444	0.042	6.21
35.1425	0.042	6.21
35.15555556	0.041	6.21
35.16861111	0.041	6.21
35.18194444	0.041	6.2
35.195	0.041	6.2
35.20805556	0.041	6.2
35.22138889	0.041	6.2
35.23444444	0.041	6.2
35.2475	0.041	6.2
35.26055556	0.041	6.2
35.27388889	0.041	6.19
35.28694444	0.041	6.19
35.3	0.041	6.19
35.31305556	0.041	6.19
35.32638889	0.041	6.19
35.33944444	0.041	6.19
35.3525	0.041	6.19
35.36583333	0.041	6.19
35.37888889	0.041	6.19
35.39194444	0.041	6.19
35.405	0.041	6.18
35.41833333	0.041	6.18
35.43138889	0.041	6.18
35.44444444	0.041	6.18
35.45777778	0.041	6.18
35.47083333	0.041	6.18
35.48388889	0.041	6.18
35.49722222	0.041	6.18
35.51027778	0.041	6.18
35.52333333	0.041	6.18
35.53666667	0.041	6.17
35.54972222	0.041	6.17
35.56277778	0.041	6.17
35.57611111	0.041	6.17
35.58916667	0.041	6.17
35.6025	0.041	6.17
35.61555556	0.041	6.17
35.62861111	0.041	6.17
35.64194444	0.041	6.17
35.65527778	0.041	6.17
35.66833333	0.041	6.16
35.68166667	0.041	6.16
35.69472222	0.041	6.16
35.70777778	0.041	6.16
35.72083333	0.041	6.16
35.73416667	0.041	6.16
35.74722222	0.041	6.16
35.76027778	0.041	6.16
35.77361111	0.041	6.16
35.78666667	0.041	6.15
35.79972222	0.041	6.15
35.81305556	0.041	6.15
35.82611111	0.041	6.15
35.83916667	0.041	6.15
35.8525	0.041	6.15
35.86555556	0.041	6.15
35.87861111	0.041	6.15
35.89166667	0.041	6.14
35.905	0.041	6.14
35.91805556	0.041	6.14
35.93111111	0.041	6.14
35.94416667	0.041	6.14
35.9575	0.041	6.14
35.97055556	0.041	6.14
35.98388889	0.041	6.14
35.99694444	0.041	6.14
36.01	0.041	6.14
36.02333333	0.041	6.14
36.03638889	0.041	6.13
36.04944444	0.041	6.13
36.0625	0.041	6.13
36.07583333	0.041	6.13
36.08916667	0.041	6.13
36.10222222	0.041	6.13
36.11527778	0.041	6.13
36.12833333	0.041	6.13
36.14166667	0.041	6.13
36.15472222	0.041	6.13
36.16777778	0.041	6.13
36.18111111	0.041	6.12
36.19416667	0.041	6.12
36.20722222	0.041	6.12
36.22027778	0.041	6.12
36.23361111	0.041	6.12
36.24666667	0.041	6.12
36.25972222	0.041	6.12
36.27277778	0.041	6.12
36.28611111	0.041	6.12
36.29916667	0.041	6.12
36.31222222	0.041	6.12
36.32527778	0.041	6.12
36.33861111	0.041	6.12
36.35166667	0.041	6.11
36.36472222	0.041	6.11
36.37805556	0.041	6.11
36.39111111	0.041	6.11
36.40416667	0.041	6.11
36.41722222	0.041	6.11
36.43055556	0.041	6.11
36.44361111	0.041	6.11
36.45666667	0.041	6.11
36.47	0.041	6.11
36.48305556	0.041	6.1
36.49611111	0.041	6.1
36.50944444	0.041	6.1
36.5225	0.041	6.1
36.53583333	0.041	6.1
36.54888889	0.041	6.1
36.56194444	0.041	6.1
36.575	0.041	6.1
36.58833333	0.041	6.1
36.60166667	0.041	6.1
36.61472222	0.041	6.1
36.62777778	0.041	6.1
36.64083333	0.041	6.1
36.65416667	0.041	6.09
36.66722222	0.041	6.09
36.68055556	0.041	6.09
36.69361111	0.041	6.09
36.70666667	0.041	6.09
36.71972222	0.041	6.09
36.73305556	0.041	6.09
36.74611111	0.041	6.09
36.75944444	0.041	6.09
36.7725	0.041	6.09
36.78583333	0.041	6.09
36.79888889	0.041	6.09
36.81194444	0.041	6.09
36.825	0.041	6.09
36.83833333	0.041	6.09
36.85138889	0.041	6.08
36.86444444	0.041	6.08
36.87777778	0.041	6.08
36.89083333	0.041	6.08
36.90388889	0.041	6.08
36.91694444	0.041	6.08
36.93027778	0.041	6.08
36.94333333	0.041	6.08
36.95638889	0.041	6.08
36.96972222	0.041	6.08
36.98277778	0.041	6.08
36.99583333	0.041	6.08
37.00916667	0.041	6.08
37.02222222	0.041	6.08
37.03527778	0.041	6.07
37.04861111	0.041	6.07
37.06166667	0.041	6.07
37.07472222	0.041	6.07
37.08805556	0.041	6.07
37.10111111	0.041	6.07
37.11416667	0.041	6.07
37.12722222	0.041	6.07
37.14055556	0.041	6.07
37.15361111	0.041	6.07
37.16666667	0.041	6.06
37.18	0.041	6.06
37.19305556	0.041	6.06
37.20611111	0.041	6.06
37.21944444	0.041	6.06
37.2325	0.041	6.06
37.24555556	0.041	6.06
37.25861111	0.041	6.06
37.27194444	0.041	6.06
37.285	0.041	6.06
37.29805556	0.041	6.06
37.31138889	0.041	6.05
37.32444444	0.041	6.05
37.3375	0.041	6.05
37.35055556	0.041	6.05
37.36388889	0.041	6.05
37.37694444	0.041	6.05
37.39027778	0.041	6.05
37.40333333	0.041	6.05
37.41638889	0.041	6.05
37.42972222	0.041	6.05
37.44277778	0.041	6.05
37.45583333	0.041	6.05
37.46916667	0.041	6.05
37.48222222	0.041	6.04
37.49527778	0.041	6.04
37.50861111	0.041	6.04
37.52166667	0.041	6.04
37.53472222	0.041	6.04
37.54805556	0.041	6.04
37.56111111	0.041	6.04
37.57416667	0.041	6.04
37.58722222	0.041	6.03
37.60055556	0.041	6.03
37.61361111	0.041	6.03
37.62694444	0.041	6.03
37.64	0.041	6.03
37.65305556	0.041	6.03
37.66638889	0.041	6.03
37.67944444	0.041	6.02
37.6925	0.041	6.02
37.70583333	0.041	6.02
37.71888889	0.041	6.02
37.73194444	0.041	6.02
37.745	0.041	6.02
37.75833333	0.041	6.02
37.77166667	0.041	6.02
37.78472222	0.041	6.02
37.79805556	0.041	6.02
37.81111111	0.041	6.02
37.82416667	0.041	6.02
37.8375	0.041	6.02
37.85055556	0.041	6.02
37.86361111	0.041	6.02
37.87694444	0.041	6.01
37.89	0.041	6.01
37.90305556	0.041	6.01
37.91611111	0.041	6.01
37.92944444	0.041	6.01
37.9425	0.041	6.01
37.95555556	0.041	6.01
37.96888889	0.041	6.01
37.98194444	0.041	6.01
37.99527778	0.041	6
38.00833333	0.041	6
38.02138889	0.041	6
38.03444444	0.041	6
38.04777778	0.041	6
38.06083333	0.041	6
38.07388889	0.041	6
38.08722222	0.041	6
38.10055556	0.041	6
38.11361111	0.041	6
38.12694444	0.041	5.99
38.14	0.041	5.99
38.15305556	0.041	5.99
38.16638889	0.041	5.99
38.17944444	0.041	5.99
38.19277778	0.041	5.99
38.20583333	0.041	5.99
38.21888889	0.041	5.99
38.23222222	0.041	5.99
38.24527778	0.041	5.99
38.25833333	0.041	5.98
38.27166667	0.041	5.98
38.28472222	0.041	5.98
38.29777778	0.041	5.98
38.31083333	0.041	5.98
38.32416667	0.041	5.98
38.33722222	0.041	5.98
38.35027778	0.041	5.98
38.36333333	0.041	5.98
38.37666667	0.041	5.98
38.38972222	0.041	5.98
38.40277778	0.041	5.97
38.41611111	0.041	5.97
38.42916667	0.041	5.97
38.44222222	0.041	5.97
38.45527778	0.041	5.97
38.46861111	0.041	5.97
38.48166667	0.041	5.97
38.49472222	0.041	5.97
38.50777778	0.041	5.97
38.52111111	0.041	5.97
38.53416667	0.041	5.97
38.54722222	0.041	5.96
38.56027778	0.041	5.96
38.57361111	0.041	5.96
38.58666667	0.041	5.96
38.6	0.041	5.96
38.61305556	0.041	5.96
38.62638889	0.041	5.96
38.63944444	0.041	5.96
38.6525	0.041	5.96
38.66555556	0.041	5.95
38.67888889	0.041	5.95
38.69194444	0.041	5.95
38.705	0.041	5.95
38.71805556	0.041	5.95
38.73138889	0.041	5.95
38.74444444	0.041	5.95
38.7575	0.041	5.95
38.77083333	0.041	5.95
38.78388889	0.041	5.95
38.79722222	0.041	5.94
38.81027778	0.041	5.94
38.82333333	0.041	5.94
38.83666667	0.041	5.94
38.85	0.041	5.94
38.86333333	0.041	5.94
38.87638889	0.041	5.94
38.88944444	0.041	5.94
38.9025	0.041	5.94
38.91583333	0.041	5.94
38.92888889	0.041	5.94
38.94194444	0.041	5.94
38.95527778	0.041	5.94
38.96833333	0.041	5.93
38.98138889	0.041	5.93
38.99472222	0.041	5.93
39.00805556	0.041	5.93
39.02111111	0.041	5.93
39.03416667	0.041	5.93
39.04722222	0.041	5.93
39.06055556	0.041	5.93
39.07361111	0.041	5.93
39.08666667	0.041	5.93
39.1	0.041	5.93
39.11333333	0.041	5.92
39.12638889	0.041	5.92
39.13972222	0.041	5.92
39.15277778	0.041	5.92
39.16583333	0.041	5.92
39.17916667	0.041	5.92
39.19222222	0.041	5.92
39.20527778	0.041	5.92
39.21833333	0.041	5.92
39.23166667	0.041	5.92
39.24472222	0.041	5.92
39.25777778	0.041	5.92
39.27111111	0.041	5.92
39.28416667	0.041	5.92
39.29722222	0.041	5.92
39.31055556	0.041	5.91
39.32361111	0.041	5.91
39.33666667	0.041	5.91
39.35	0.041	5.91
39.36305556	0.041	5.91
39.37611111	0.041	5.91
39.38916667	0.041	5.91
39.4025	0.041	5.91
39.41555556	0.041	5.91
39.42861111	0.041	5.91
39.44194444	0.041	5.91
39.45527778	0.041	5.91
39.46833333	0.041	5.9
39.48138889	0.041	5.9
39.49444444	0.041	5.9
39.50777778	0.041	5.9
39.52083333	0.041	5.9
39.53388889	0.041	5.9
39.54694444	0.041	5.9
39.56027778	0.041	5.9
39.57333333	0.041	5.9
39.58638889	0.041	5.9
39.59972222	0.041	5.9
39.61277778	0.041	5.9
39.62583333	0.041	5.89
39.63916667	0.041	5.89
39.65222222	0.041	5.89
39.66527778	0.041	5.89
39.67861111	0.041	5.89
39.69166667	0.041	5.89
39.70472222	0.041	5.89
39.71805556	0.041	5.89
39.73111111	0.041	5.89
39.74416667	0.041	5.89
39.7575	0.041	5.89
39.77055556	0.041	5.89
39.78361111	0.041	5.88
39.79694444	0.041	5.88
39.81	0.041	5.88
39.82305556	0.041	5.88
39.83611111	0.041	5.88
39.84944444	0.041	5.88
39.8625	0.041	5.88
39.87555556	0.041	5.88
39.88888889	0.041	5.88
39.90194444	0.041	5.88
39.915	0.041	5.87
39.92833333	0.041	5.87
39.94138889	0.041	5.87
39.95444444	0.041	5.87
39.96777778	0.041	5.87
39.98083333	0.041	5.87
39.99388889	0.041	5.87
40.00722222	0.041	5.87
40.02027778	0.041	5.87
40.03333333	0.041	5.87
40.04666667	0.041	5.87
40.05972222	0.041	5.87
40.07277778	0.041	5.86
40.08611111	0.041	5.86
40.09916667	0.041	5.86
40.11222222	0.041	5.86
40.12527778	0.041	5.86
40.13861111	0.041	5.86
40.15166667	0.041	5.86
40.16472222	0.041	5.86
40.17805556	0.041	5.86
40.19111111	0.041	5.86
40.20416667	0.041	5.86
40.2175	0.041	5.86
40.23055556	0.041	5.86
40.24361111	0.041	5.85
40.25666667	0.041	5.85
40.27	0.041	5.85
40.28305556	0.041	5.85
40.29638889	0.041	5.85
40.30944444	0.041	5.85
40.3225	0.041	5.85
40.33555556	0.041	5.85
40.34888889	0.041	5.85
40.36222222	0.041	5.85
40.37527778	0.041	5.85
40.38833333	0.041	5.85
40.40138889	0.041	5.85
40.41472222	0.041	5.84
40.42777778	0.041	5.84
40.44083333	0.041	5.84
40.45388889	0.041	5.84
40.46722222	0.041	5.84
40.48027778	0.041	5.83
40.49333333	0.041	5.83
40.50666667	0.041	5.83
40.51972222	0.041	5.83
40.53277778	0.041	5.83
40.54611111	0.041	5.83
40.55916667	0.041	5.83
40.57222222	0.041	5.83
40.58527778	0.041	5.83
40.59861111	0.041	5.83
40.61166667	0.041	5.82
40.62472222	0.041	5.82
40.63805556	0.041	5.82
40.65111111	0.041	5.82
40.66416667	0.041	5.82
40.6775	0.041	5.82
40.69055556	0.041	5.82
40.70361111	0.041	5.82
40.71694444	0.041	5.82
40.73	0.041	5.82
40.74305556	0.041	5.82
40.75611111	0.041	5.82
40.76944444	0.041	5.81
40.7825	0.041	5.81
40.79583333	0.041	5.81
40.80888889	0.041	5.81
40.82222222	0.041	5.81
40.83527778	0.041	5.81
40.84833333	0.041	5.81
40.86166667	0.041	5.81
40.87472222	0.041	5.81
40.88777778	0.041	5.8
40.90111111	0.041	5.8
40.91416667	0.041	5.8
40.92722222	0.041	5.8
40.94027778	0.041	5.8
40.95361111	0.041	5.8
40.96666667	0.041	5.8
40.97972222	0.041	5.8
40.99277778	0.041	5.8
41.00611111	0.041	5.8
41.01916667	0.041	5.8
41.0325	0.041	5.8
41.04555556	0.041	5.79
41.05861111	0.041	5.79
41.07166667	0.041	5.79
41.085	0.041	5.79
41.09805556	0.041	5.79
41.11111111	0.041	5.79
41.12444444	0.041	5.79
41.1375	0.041	5.79
41.15083333	0.041	5.79
41.16388889	0.041	5.79
41.17722222	0.041	5.79
41.19027778	0.041	5.79
41.20361111	0.041	5.78
41.21666667	0.041	5.78
41.22972222	0.041	5.78
41.24305556	0.041	5.78
41.25611111	0.041	5.78
41.26916667	0.041	5.78
41.2825	0.041	5.78
41.29555556	0.041	5.78
41.30861111	0.041	5.78
41.32166667	0.041	5.78
41.335	0.041	5.78
41.34805556	0.041	5.78
41.36111111	0.041	5.78
41.37444444	0.041	5.78
41.3875	0.041	5.78
41.40055556	0.041	5.77
41.41361111	0.041	5.77
41.42694444	0.041	5.77
41.44	0.041	5.77
41.45305556	0.041	5.77
41.46638889	0.041	5.77
41.47944444	0.041	5.77
41.4925	0.041	5.77
41.50555556	0.041	5.77
41.51888889	0.041	5.77
41.53194444	0.041	5.77
41.545	0.041	5.77
41.55805556	0.041	5.76
41.57138889	0.041	5.76
41.58444444	0.041	5.76
41.5975	0.04	5.76
41.61083333	0.04	5.76
41.62388889	0.04	5.76
41.63694444	0.04	5.76
41.65	0.04	5.76
41.66333333	0.04	5.76
41.67638889	0.04	5.76
41.68944444	0.04	5.75
41.70277778	0.04	5.75
41.71583333	0.04	5.75
41.72944444	0.04	5.75
41.7425	0.04	5.75
41.75555556	0.04	5.75
41.76861111	0.04	5.75
41.78194444	0.04	5.75
41.795	0.04	5.75
41.80833333	0.04	5.75
41.82138889	0.04	5.75
41.83444444	0.04	5.75
41.8475	0.04	5.75
41.86083333	0.04	5.75
41.87388889	0.04	5.75
41.88694444	0.04	5.74
41.90027778	0.04	5.74
41.91333333	0.04	5.74
41.92638889	0.04	5.74
41.93972222	0.04	5.74
41.95277778	0.04	5.74
41.96583333	0.04	5.74
41.97888889	0.04	5.74
41.99222222	0.04	5.74
42.00527778	0.04	5.74
42.01833333	0.04	5.74
42.03166667	0.04	5.74
42.04472222	0.04	5.74
42.05805556	0.04	5.74
42.07111111	0.04	5.74
42.08416667	0.04	5.74
42.09722222	0.04	5.73
42.11055556	0.04	5.73
42.12361111	0.04	5.73
42.13666667	0.04	5.73
42.14972222	0.04	5.73
42.16305556	0.04	5.73
42.17611111	0.04	5.73
42.18944444	0.04	5.73
42.2025	0.04	5.73
42.21555556	0.04	5.73
42.22861111	0.04	5.73
42.24194444	0.04	5.73
42.255	0.04	5.73
42.26833333	0.04	5.73
42.28138889	0.04	5.72
42.29444444	0.04	5.72
42.3075	0.04	5.72
42.32083333	0.04	5.72
42.33388889	0.04	5.72
42.34694444	0.04	5.72
42.36	0.04	5.72
42.37333333	0.04	5.72
42.38638889	0.04	5.72
42.39944444	0.04	5.72
42.4125	0.04	5.72
42.42583333	0.04	5.72
42.43888889	0.04	5.71
42.45222222	0.04	5.71
42.46527778	0.04	5.71
42.47833333	0.04	5.71
42.49138889	0.04	5.71
42.50472222	0.04	5.71
42.51777778	0.04	5.71
42.53083333	0.04	5.71
42.54416667	0.04	5.71
42.55722222	0.04	5.71
42.57027778	0.04	5.71
42.58333333	0.04	5.71
42.59666667	0.04	5.71
42.61	0.04	5.7
42.62305556	0.04	5.7
42.63638889	0.04	5.7
42.64944444	0.04	5.7
42.6625	0.04	5.7
42.67583333	0.04	5.7
42.68888889	0.04	5.7
42.70194444	0.04	5.7
42.715	0.04	5.7
42.72833333	0.04	5.7
42.74138889	0.04	5.69
42.75444444	0.04	5.69
42.76777778	0.04	5.69
42.78111111	0.04	5.69
42.79416667	0.04	5.69
42.80722222	0.04	5.69
42.82055556	0.04	5.69
42.83361111	0.04	5.69
42.84666667	0.04	5.69
42.86	0.04	5.69
42.87305556	0.04	5.69
42.88638889	0.04	5.69
42.89944444	0.04	5.69
42.9125	0.04	5.69
42.92555556	0.04	5.68
42.93888889	0.04	5.68
42.95194444	0.04	5.68
42.965	0.04	5.68
42.97805556	0.04	5.68
42.99138889	0.04	5.68
43.00444444	0.04	5.68
43.0175	0.04	5.68
43.03083333	0.04	5.68
43.04388889	0.04	5.68
43.05694444	0.04	5.68
43.07027778	0.04	5.68
43.08333333	0.04	5.68
43.09666667	0.04	5.68
43.10972222	0.04	5.68
43.12277778	0.04	5.68
43.13583333	0.04	5.67
43.14916667	0.04	5.67
43.16222222	0.04	5.67
43.17527778	0.04	5.67
43.18861111	0.04	5.67
43.20166667	0.04	5.67
43.21472222	0.04	5.67
43.22805556	0.04	5.67
43.24111111	0.04	5.67
43.25416667	0.04	5.67
43.26722222	0.04	5.67
43.28055556	0.04	5.67
43.29388889	0.04	5.66
43.30694444	0.04	5.66
43.32	0.04	5.66
43.33333333	0.04	5.66
43.34638889	0.04	5.66
43.35944444	0.04	5.66
43.3725	0.04	5.66
43.38583333	0.04	5.66
43.39888889	0.04	5.66
43.41194444	0.04	5.66
43.42527778	0.04	5.66
43.43833333	0.04	5.66
43.45138889	0.04	5.66
43.46444444	0.04	5.66
43.47777778	0.04	5.65
43.49083333	0.04	5.65
43.50416667	0.04	5.65
43.51722222	0.04	5.65
43.53027778	0.04	5.65
43.54361111	0.04	5.65
43.55666667	0.04	5.65
43.56972222	0.04	5.65
43.58277778	0.04	5.65
43.59611111	0.04	5.65
43.60916667	0.04	5.65
43.6225	0.04	5.65
43.63555556	0.04	5.65
43.64861111	0.04	5.65
43.66166667	0.04	5.65
43.675	0.04	5.64
43.68805556	0.04	5.64
43.70111111	0.04	5.64
43.71444444	0.04	5.64
43.7275	0.04	5.64
43.74055556	0.04	5.64
43.75388889	0.04	5.64
43.76694444	0.04	5.64
43.78	0.04	5.64
43.79333333	0.04	5.64
43.80638889	0.04	5.64
43.81972222	0.04	5.64
43.83277778	0.04	5.64
43.84583333	0.04	5.64
43.85916667	0.04	5.64
43.87222222	0.04	5.64
43.88527778	0.04	5.64
43.89833333	0.04	5.63
43.91166667	0.04	5.63
43.92472222	0.04	5.63
43.93805556	0.04	5.63
43.95111111	0.04	5.63
43.96416667	0.04	5.63
43.9775	0.04	5.63
43.99055556	0.04	5.63
44.00361111	0.04	5.63
44.01694444	0.04	5.63
44.03	0.04	5.63
44.04305556	0.04	5.63
44.05638889	0.04	5.63
44.06944444	0.04	5.63
44.0825	0.04	5.63
44.09555556	0.04	5.63
44.10888889	0.04	5.63
44.12194444	0.04	5.62
44.135	0.04	5.62
44.14833333	0.04	5.62
44.16138889	0.04	5.62
44.17444444	0.04	5.62
44.18777778	0.04	5.62
44.20083333	0.04	5.62
44.21388889	0.04	5.62
44.22722222	0.04	5.62
44.24027778	0.04	5.62
44.25361111	0.04	5.62
44.26666667	0.04	5.62
44.27972222	0.04	5.62
44.29277778	0.04	5.62
44.30611111	0.04	5.62
44.31972222	0.04	5.62
44.33277778	0.04	5.62
44.34611111	0.04	5.61
44.35916667	0.04	5.61
44.37222222	0.04	5.61
44.38555556	0.04	5.61
44.39861111	0.04	5.61
44.41166667	0.04	5.61
44.42472222	0.04	5.61
44.43805556	0.04	5.61
44.45111111	0.04	5.61
44.46416667	0.04	5.61
44.47722222	0.04	5.61
44.49055556	0.04	5.61
44.50361111	0.04	5.61
44.51666667	0.04	5.61
44.52972222	0.04	5.61
44.54305556	0.04	5.6
44.55611111	0.04	5.6
44.56916667	0.04	5.6
44.58222222	0.04	5.6
44.59555556	0.04	5.6
44.60861111	0.04	5.6
44.62166667	0.04	5.6
44.635	0.04	5.6
44.64805556	0.04	5.6
44.66111111	0.04	5.6
44.67416667	0.04	5.6
44.6875	0.04	5.6
44.70055556	0.04	5.6
44.71361111	0.04	5.6
44.72888889	0.04	5.59
44.7425	0.04	5.59
44.75583333	0.04	5.59
44.76916667	0.04	5.59
44.78222222	0.04	5.59
44.79527778	0.04	5.59
44.80861111	0.04	5.59
44.82166667	0.04	5.59
44.83472222	0.04	5.59
44.84777778	0.04	5.59
44.86111111	0.04	5.59
44.87416667	0.04	5.59
44.88722222	0.04	5.59
44.90055556	0.04	5.59
44.91361111	0.04	5.58
44.92666667	0.04	5.58
44.94	0.04	5.58
44.95305556	0.04	5.58
44.96611111	0.04	5.58
44.97916667	0.04	5.58
44.9925	0.04	5.58
45.00555556	0.04	5.58
45.01861111	0.04	5.58
45.03194444	0.04	5.58
45.045	0.04	5.58
45.05805556	0.04	5.58
45.07111111	0.04	5.58
45.08444444	0.04	5.57
45.0975	0.04	5.57
45.11055556	0.04	5.57
45.12388889	0.04	5.57
45.13694444	0.04	5.57
45.15	0.04	5.57
45.16361111	0.04	5.57
45.17666667	0.04	5.57
45.19	0.04	5.57
45.20305556	0.04	5.57
45.21611111	0.04	5.57
45.22944444	0.04	5.57
45.2425	0.04	5.57
45.25555556	0.04	5.57
45.26888889	0.04	5.57
45.28194444	0.04	5.56
45.295	0.04	5.56
45.30805556	0.04	5.56
45.32138889	0.04	5.56
45.33444444	0.04	5.56
45.3475	0.04	5.56
45.36083333	0.04	5.56
45.37388889	0.04	5.56
45.38694444	0.04	5.56
45.4	0.04	5.56
45.41333333	0.04	5.56
45.42638889	0.04	5.56
45.43944444	0.04	5.56
45.45277778	0.04	5.56
45.46583333	0.04	5.56
45.47888889	0.04	5.56
45.49222222	0.04	5.56
45.50527778	0.04	5.56
45.51833333	0.04	5.56
45.53138889	0.04	5.56
45.54472222	0.04	5.56
45.55777778	0.04	5.55
45.57083333	0.04	5.55
45.58388889	0.04	5.55
45.59722222	0.04	5.55
45.61027778	0.04	5.55
45.62333333	0.04	5.55
45.63666667	0.04	5.55
45.64972222	0.04	5.55
45.66277778	0.04	5.55
45.67611111	0.04	5.55
45.68916667	0.04	5.55
45.70222222	0.04	5.55
45.71527778	0.04	5.55
45.72861111	0.04	5.55
45.74166667	0.04	5.55
45.75472222	0.04	5.55
45.76777778	0.04	5.55
45.78111111	0.04	5.55
45.79444444	0.04	5.55
45.8075	0.04	5.54
45.82055556	0.04	5.54
45.83361111	0.04	5.54
45.84694444	0.04	5.54
45.86	0.04	5.54
45.87305556	0.04	5.54
45.88638889	0.04	5.54
45.89972222	0.04	5.53
45.91277778	0.04	5.53
45.92583333	0.04	5.53
45.93916667	0.04	5.53
45.95222222	0.04	5.53
45.96555556	0.04	5.53
45.97861111	0.04	5.53
45.99166667	0.04	5.53
46.005	0.04	5.53
46.01805556	0.04	5.53
46.03138889	0.04	5.53
46.04444444	0.04	5.53
46.0575	0.04	5.53
46.07083333	0.04	5.53
46.08388889	0.04	5.53
46.09722222	0.04	5.52
46.11027778	0.04	5.52
46.12333333	0.04	5.52
46.13666667	0.04	5.52
46.14972222	0.04	5.52
46.16277778	0.04	5.52
46.17611111	0.04	5.52
46.18916667	0.04	5.52
46.2025	0.04	5.52
46.21555556	0.04	5.52
46.22861111	0.04	5.52
46.24194444	0.04	5.52
46.255	0.04	5.52
46.26833333	0.04	5.52
46.28138889	0.04	5.51
46.29472222	0.04	5.51
46.30777778	0.04	5.51
46.32083333	0.04	5.51
46.33416667	0.04	5.51
46.34722222	0.04	5.51
46.36055556	0.04	5.51
46.37361111	0.04	5.51
46.38694444	0.04	5.51
46.4	0.04	5.51
46.41333333	0.04	5.51
46.42638889	0.04	5.51
46.43972222	0.04	5.51
46.45277778	0.04	5.5
46.46611111	0.04	5.5
46.47916667	0.04	5.5
46.49222222	0.04	5.5
46.50555556	0.04	5.5
46.51861111	0.04	5.5
46.53166667	0.04	5.5
46.545	0.04	5.5
46.55805556	0.04	5.5
46.57138889	0.04	5.5
46.58444444	0.04	5.5
46.59777778	0.04	5.5
46.61083333	0.04	5.49
46.62388889	0.04	5.49
46.63722222	0.04	5.49
46.65027778	0.04	5.49
46.66361111	0.04	5.49
46.67666667	0.04	5.49
46.69	0.04	5.49
46.70305556	0.04	5.49
46.71611111	0.04	5.49
46.72944444	0.04	5.49
46.7425	0.04	5.49
46.75555556	0.04	5.49
46.76888889	0.04	5.49
46.78194444	0.04	5.49
46.79527778	0.04	5.49
46.80833333	0.04	5.48
46.82138889	0.04	5.48
46.83472222	0.04	5.48
46.84777778	0.04	5.48
46.86111111	0.04	5.48
46.87416667	0.04	5.48
46.8875	0.04	5.48
46.90055556	0.04	5.48
46.91388889	0.04	5.48
46.92694444	0.04	5.48
46.94027778	0.04	5.48
46.95333333	0.04	5.48
46.96638889	0.04	5.48
46.97972222	0.04	5.48
46.99277778	0.04	5.48
47.00611111	0.04	5.47
47.01916667	0.04	5.47
47.03222222	0.04	5.47
47.04527778	0.04	5.47
47.05861111	0.04	5.47
47.07166667	0.04	5.47
47.085	0.04	5.47
47.09805556	0.04	5.47
47.11138889	0.04	5.47
47.12444444	0.04	5.47
47.1375	0.04	5.47
47.15083333	0.04	5.47
47.16388889	0.04	5.47
47.17694444	0.04	5.47
47.19027778	0.04	5.47
47.20333333	0.04	5.46
47.21638889	0.04	5.46
47.22972222	0.04	5.46
47.24277778	0.04	5.46
47.25583333	0.04	5.46
47.26916667	0.04	5.46
47.28222222	0.04	5.46
47.29527778	0.04	5.46
47.30833333	0.04	5.46
47.32166667	0.04	5.46
47.33472222	0.04	5.46
47.34777778	0.04	5.46
47.36111111	0.04	5.46
47.37416667	0.04	5.46
47.38722222	0.04	5.46
47.40055556	0.04	5.46
47.41361111	0.04	5.45
47.42666667	0.04	5.45
47.44	0.04	5.45
47.45305556	0.04	5.45
47.46638889	0.04	5.45
47.47944444	0.04	5.45
47.4925	0.04	5.45
47.50583333	0.04	5.45
47.51888889	0.04	5.45
47.53194444	0.04	5.44
47.54527778	0.04	5.44
47.55861111	0.04	5.44
47.57166667	0.04	5.44
47.58472222	0.04	5.44
47.59805556	0.04	5.44
47.61111111	0.04	5.44
47.62444444	0.04	5.44
47.6375	0.04	5.44
47.65055556	0.04	5.44
47.66388889	0.04	5.44
47.67722222	0.04	5.44
47.69027778	0.04	5.44
47.70361111	0.04	5.44
47.71666667	0.04	5.44
47.73	0.04	5.44
47.74305556	0.04	5.43
47.75611111	0.04	5.43
47.76944444	0.04	5.43
47.7825	0.04	5.43
47.79583333	0.04	5.43
47.80888889	0.04	5.43
47.82194444	0.04	5.43
47.83527778	0.04	5.43
47.84833333	0.04	5.43
47.86138889	0.04	5.43
47.87472222	0.04	5.43
47.88777778	0.04	5.42
47.90083333	0.04	5.42
47.91416667	0.04	5.42
47.92722222	0.04	5.42
47.94027778	0.04	5.42
47.95361111	0.04	5.42
47.96666667	0.04	5.42
47.98	0.04	5.42
47.99305556	0.04	5.42
48.00611111	0.04	5.42
48.01944444	0.04	5.42
48.0325	0.04	5.42
48.04555556	0.04	5.41
48.05888889	0.04	5.41
48.07194444	0.04	5.41
48.08527778	0.04	5.41
48.09833333	0.04	5.41
48.11138889	0.04	5.41
48.12444444	0.04	5.41
48.13777778	0.04	5.41
48.15083333	0.04	5.41
48.16388889	0.04	5.41
48.17722222	0.04	5.41
48.19027778	0.04	5.41
48.20361111	0.04	5.4
48.21666667	0.04	5.4
48.22972222	0.04	5.4
48.24305556	0.04	5.4
48.25611111	0.04	5.4
48.26916667	0.04	5.4
48.2825	0.04	5.4
48.29555556	0.04	5.4
48.30861111	0.04	5.4
48.32194444	0.04	5.4
48.335	0.04	5.4
48.34833333	0.04	5.4
48.36138889	0.04	5.4
48.37444444	0.04	5.4
48.38777778	0.04	5.4
48.40083333	0.04	5.4
48.41444444	0.04	5.4
48.4275	0.04	5.4
48.44083333	0.04	5.4
48.45388889	0.04	5.4
48.46694444	0.04	5.4
48.48	0.04	5.39
48.49333333	0.04	5.39
48.50638889	0.04	5.39
48.51972222	0.04	5.39
48.53277778	0.04	5.39
48.54583333	0.04	5.39
48.55916667	0.04	5.39
48.57222222	0.04	5.39
48.58527778	0.04	5.39
48.59861111	0.04	5.39
48.61166667	0.04	5.39
48.625	0.04	5.39
48.63805556	0.04	5.38
48.65111111	0.04	5.38
48.66444444	0.04	5.38
48.6775	0.04	5.38
48.69055556	0.04	5.38
48.70388889	0.04	5.38
48.71694444	0.04	5.38
48.73027778	0.04	5.38
48.74333333	0.04	5.38
48.75666667	0.04	5.38
48.76972222	0.04	5.38
48.78305556	0.04	5.38
48.79638889	0.04	5.38
48.80944444	0.04	5.38
48.82277778	0.04	5.38
48.83583333	0.04	5.38
48.84916667	0.04	5.38
48.86222222	0.04	5.38
48.87527778	0.04	5.38
48.88861111	0.04	5.37
48.90166667	0.04	5.37
48.915	0.04	5.37
48.92805556	0.04	5.37
48.94138889	0.04	5.37
48.95444444	0.04	5.37
48.9675	0.04	5.37
48.98083333	0.04	5.37
48.99388889	0.04	5.37
49.00694444	0.04	5.37
49.02027778	0.04	5.37
49.03333333	0.04	5.37
49.04638889	0.04	5.37
49.05972222	0.04	5.37
49.07277778	0.04	5.36
49.08583333	0.04	5.36
49.09916667	0.04	5.36
49.11222222	0.04	5.36
49.12555556	0.04	5.36
49.13861111	0.04	5.36
49.15194444	0.04	5.36
49.165	0.04	5.36
49.17833333	0.04	5.36
49.19138889	0.04	5.36
49.20444444	0.04	5.36
49.21777778	0.04	5.36
49.23083333	0.04	5.35
49.24388889	0.04	5.35
49.25722222	0.04	5.35
49.27027778	0.04	5.35
49.28361111	0.04	5.35
49.29666667	0.04	5.35
49.30972222	0.04	5.35
49.32305556	0.04	5.35
49.33611111	0.04	5.35
49.34916667	0.04	5.35
49.3625	0.04	5.35
49.37555556	0.04	5.35
49.38861111	0.04	5.35
49.40194444	0.04	5.35
49.415	0.04	5.35
49.42833333	0.04	5.35
49.44138889	0.04	5.35
49.45444444	0.04	5.35
49.46777778	0.04	5.34
49.48083333	0.04	5.34
49.49388889	0.039	5.34
49.50722222	0.039	5.34
49.52027778	0.039	5.34
49.53333333	0.039	5.34
49.54666667	0.039	5.34
49.55972222	0.039	5.34
49.57277778	0.039	5.34
49.58611111	0.039	5.34
49.59916667	0.039	5.34
49.6125	0.039	5.34
49.62583333	0.039	5.34
49.63888889	0.039	5.34
49.65194444	0.039	5.34
49.66527778	0.039	5.34
49.67833333	0.039	5.33
49.69166667	0.039	5.33
49.70472222	0.039	5.33
49.71805556	0.039	5.33
49.73111111	0.039	5.33
49.74416667	0.039	5.33
49.7575	0.039	5.33
49.77055556	0.039	5.33
49.78388889	0.039	5.33
49.79694444	0.039	5.33
49.81	0.039	5.33
49.82333333	0.039	5.33
49.83638889	0.039	5.33
49.84944444	0.039	5.33
49.86277778	0.039	5.33
49.87583333	0.039	5.33
49.88916667	0.039	5.32
49.90222222	0.039	5.32
49.91527778	0.039	5.32
49.92861111	0.039	5.32
49.94166667	0.039	5.32
49.95472222	0.039	5.32
49.96777778	0.039	5.32
49.98111111	0.039	5.32
49.99416667	0.039	5.32
50.0075	0.039	5.32
50.02055556	0.039	5.32
50.03388889	0.039	5.32
50.04694444	0.039	5.32
50.06	0.039	5.31
50.07333333	0.039	5.31
50.08638889	0.039	5.31
50.09944444	0.039	5.31
50.11277778	0.039	5.31
50.12583333	0.039	5.31
50.13888889	0.039	5.31
50.15222222	0.039	5.31
50.16527778	0.039	5.31
50.17833333	0.039	5.31
50.19166667	0.039	5.31
50.20472222	0.039	5.31
50.21777778	0.039	5.31
50.23111111	0.039	5.31
50.24444444	0.039	5.31
50.2575	0.039	5.31
50.27083333	0.039	5.3
50.28388889	0.039	5.3
50.29722222	0.039	5.3
50.31027778	0.039	5.3
50.32333333	0.039	5.3
50.33666667	0.039	5.3
50.34972222	0.039	5.3
50.36277778	0.039	5.3
50.37611111	0.039	5.3
50.38916667	0.039	5.3
50.4025	0.039	5.3
50.41555556	0.039	5.3
50.42861111	0.039	5.3
50.44194444	0.039	5.3
50.455	0.039	5.3
50.46833333	0.039	5.3
50.48166667	0.039	5.3
50.49472222	0.039	5.3
50.50777778	0.039	5.3
50.52111111	0.039	5.29
50.53416667	0.039	5.29
50.5475	0.039	5.29
50.56083333	0.039	5.29
50.57388889	0.039	5.29
50.58722222	0.039	5.29
50.60027778	0.039	5.29
50.61361111	0.039	5.29
50.62666667	0.039	5.29
50.63972222	0.039	5.29
50.65305556	0.039	5.29
50.66611111	0.039	5.29
50.67916667	0.039	5.29
50.6925	0.039	5.29
50.70555556	0.039	5.29
50.71861111	0.039	5.29
50.73166667	0.039	5.29
50.745	0.039	5.29
50.75805556	0.039	5.28
50.77111111	0.039	5.28
50.78444444	0.039	5.28
50.7975	0.039	5.28
50.81055556	0.039	5.28
50.82388889	0.039	5.28
50.83694444	0.039	5.28
50.85	0.039	5.28
50.86333333	0.039	5.28
50.87638889	0.039	5.28
50.88944444	0.039	5.27
50.90277778	0.039	5.27
50.91583333	0.039	5.27
50.92888889	0.039	5.27
50.94222222	0.039	5.27
50.95527778	0.039	5.27
50.96861111	0.039	5.27
50.98166667	0.039	5.27
50.995	0.039	5.27
51.00805556	0.039	5.27
51.02111111	0.039	5.27
51.03444444	0.039	5.27
51.0475	0.039	5.27
51.06055556	0.039	5.27
51.07388889	0.039	5.27
51.08694444	0.039	5.27
51.1	0.039	5.27
51.11333333	0.039	5.26
51.12638889	0.039	5.26
51.13944444	0.039	5.26
51.15277778	0.039	5.26
51.16583333	0.039	5.26
51.17888889	0.039	5.26
51.19222222	0.039	5.26
51.20527778	0.039	5.26
51.21833333	0.039	5.26
51.23166667	0.039	5.26
51.24472222	0.039	5.26
51.25777778	0.039	5.26
51.27111111	0.039	5.26
51.28416667	0.039	5.26
51.29722222	0.039	5.26
51.31055556	0.039	5.26
51.32388889	0.039	5.26
51.33694444	0.039	5.25
51.35	0.039	5.25
51.36305556	0.039	5.25
51.37638889	0.039	5.25
51.38944444	0.039	5.25
51.40277778	0.039	5.25
51.41583333	0.039	5.25
51.42888889	0.039	5.25
51.44194444	0.039	5.25
51.45527778	0.039	5.25
51.46833333	0.039	5.25
51.48166667	0.039	5.25
51.49472222	0.039	5.25
51.50805556	0.039	5.25
51.52111111	0.039	5.25
51.53416667	0.039	5.25
51.54722222	0.039	5.25
51.56055556	0.039	5.25
51.57388889	0.039	5.25
51.58694444	0.039	5.25
51.60027778	0.039	5.25
51.61333333	0.039	5.25
51.62666667	0.039	5.24
51.63972222	0.039	5.24
51.65305556	0.039	5.24
51.66611111	0.039	5.24
51.67916667	0.039	5.24
51.6925	0.039	5.24
51.70555556	0.039	5.24
51.71861111	0.039	5.24
51.73194444	0.039	5.24
51.745	0.039	5.24
51.75833333	0.039	5.24
51.77138889	0.039	5.24
51.78472222	0.039	5.24
51.79888889	0.039	5.24
51.81277778	0.039	5.24
51.82805556	0.039	5.24
51.84138889	0.039	5.24
51.85444444	0.039	5.24
51.86777778	0.039	5.23
51.88083333	0.039	5.23
51.89388889	0.039	5.23
51.90722222	0.039	5.23
51.92027778	0.039	5.23
51.93361111	0.039	5.23
51.94666667	0.039	5.23
51.95972222	0.039	5.23
51.97305556	0.039	5.23
51.98638889	0.039	5.23
51.99944444	0.039	5.23
52.0125	0.039	5.23
52.02583333	0.039	5.23
52.03888889	0.039	5.23
52.05222222	0.039	5.23
52.06527778	0.039	5.22
52.07833333	0.039	5.22
52.09166667	0.039	5.22
52.10472222	0.039	5.22
52.11805556	0.039	5.22
52.13111111	0.039	5.22
52.14416667	0.039	5.22
52.1575	0.039	5.22
52.17055556	0.039	5.22
52.18361111	0.039	5.22
52.19666667	0.039	5.22
52.21	0.039	5.22
52.22305556	0.039	5.22
52.23638889	0.039	5.21
52.24944444	0.039	5.21
52.26277778	0.039	5.21
52.27583333	0.039	5.21
52.28888889	0.039	5.21
52.30222222	0.039	5.21
52.31527778	0.039	5.21
52.32861111	0.039	5.21
52.34166667	0.039	5.21
52.35472222	0.039	5.21
52.36805556	0.039	5.21
52.38111111	0.039	5.21
52.39416667	0.039	5.21
52.4075	0.039	5.21
52.42055556	0.039	5.21
52.43388889	0.039	5.21
52.44694444	0.039	5.2
52.46	0.039	5.2
52.47333333	0.039	5.2
52.48638889	0.039	5.2
52.49944444	0.039	5.2
52.51277778	0.039	5.2
52.52583333	0.039	5.2
52.53888889	0.039	5.2
52.55222222	0.039	5.2
52.56527778	0.039	5.2
52.57861111	0.039	5.2
52.59166667	0.039	5.2
52.605	0.039	5.2
52.61805556	0.039	5.2
52.63138889	0.039	5.19
52.64444444	0.039	5.19
52.6575	0.039	5.19
52.67055556	0.039	5.19
52.68388889	0.039	5.19
52.69694444	0.039	5.19
52.71	0.039	5.19
52.72333333	0.039	5.19
52.73638889	0.039	5.19
52.74944444	0.039	5.19
52.76277778	0.039	5.19
52.77583333	0.039	5.19
52.78916667	0.039	5.19
52.80222222	0.039	5.19
52.81527778	0.039	5.19
52.82861111	0.039	5.19
52.84166667	0.039	5.19
52.85472222	0.039	5.18
52.86805556	0.039	5.18
52.88111111	0.039	5.18
52.89416667	0.039	5.18
52.90722222	0.039	5.18
52.92055556	0.039	5.18
52.93361111	0.039	5.18
52.94694444	0.039	5.18
52.96	0.039	5.18
52.97305556	0.039	5.18
52.98638889	0.039	5.18
52.99944444	0.039	5.18
53.0125	0.039	5.18
53.02583333	0.039	5.18
53.03888889	0.039	5.18
53.05194444	0.039	5.18
53.06527778	0.039	5.18
53.07833333	0.039	5.18
53.09138889	0.039	5.18
53.10472222	0.039	5.18
53.11777778	0.039	5.17
53.13111111	0.039	5.17
53.14416667	0.039	5.17
53.1575	0.039	5.17
53.17055556	0.039	5.17
53.18361111	0.039	5.17
53.19694444	0.039	5.17
53.21027778	0.039	5.17
53.22333333	0.039	5.17
53.23638889	0.039	5.17
53.24972222	0.039	5.17
53.26277778	0.039	5.17
53.27583333	0.039	5.17
53.28916667	0.039	5.17
53.30222222	0.039	5.17
53.31527778	0.039	5.17
53.32861111	0.039	5.17
53.34166667	0.039	5.17
53.355	0.039	5.17
53.36805556	0.039	5.17
53.38138889	0.039	5.16
53.39444444	0.039	5.16
53.4075	0.039	5.16
53.42055556	0.039	5.16
53.43388889	0.039	5.16
53.44694444	0.039	5.16
53.46	0.039	5.16
53.47333333	0.039	5.16
53.48638889	0.039	5.16
53.49972222	0.039	5.16
53.51277778	0.039	5.16
53.52611111	0.039	5.15
53.53916667	0.039	5.15
53.5525	0.039	5.15
53.56555556	0.039	5.15
53.57888889	0.039	5.15
53.59194444	0.039	5.15
53.60527778	0.039	5.15
53.61833333	0.039	5.15
53.63138889	0.039	5.15
53.64472222	0.039	5.15
53.65777778	0.039	5.15
53.67111111	0.039	5.15
53.68416667	0.039	5.15
53.69722222	0.039	5.14
53.71055556	0.039	5.14
53.72361111	0.039	5.14
53.73666667	0.039	5.14
53.75	0.039	5.14
53.76333333	0.039	5.14
53.77638889	0.039	5.14
53.78972222	0.039	5.14
53.80277778	0.039	5.14
53.81583333	0.039	5.14
53.82888889	0.039	5.14
53.84222222	0.039	5.14
53.85527778	0.039	5.14
53.86861111	0.039	5.13
53.88166667	0.039	5.13
53.89472222	0.039	5.13
53.90805556	0.039	5.13
53.92111111	0.039	5.13
53.93416667	0.039	5.13
53.9475	0.039	5.13
53.96055556	0.039	5.13
53.97388889	0.039	5.13
53.98694444	0.039	5.13
54.00027778	0.039	5.13
54.01333333	0.039	5.13
54.02638889	0.039	5.13
54.03972222	0.039	5.13
54.05277778	0.039	5.13
54.06583333	0.039	5.13
54.07916667	0.039	5.13
54.09222222	0.039	5.12
54.10527778	0.039	5.12
54.11861111	0.039	5.12
54.13194444	0.039	5.12
54.145	0.039	5.12
54.15805556	0.039	5.12
54.17111111	0.039	5.12
54.18444444	0.039	5.12
54.1975	0.039	5.12
54.21055556	0.039	5.12
54.22388889	0.039	5.12
54.23694444	0.039	5.12
54.25	0.039	5.12
54.26333333	0.039	5.12
54.27638889	0.039	5.11
54.28944444	0.039	5.11
54.3025	0.039	5.11
54.31583333	0.039	5.11
54.32888889	0.039	5.11
54.34222222	0.039	5.11
54.35555556	0.039	5.11
54.36861111	0.039	5.11
54.38166667	0.039	5.11
54.39472222	0.039	5.11
54.40805556	0.039	5.11
54.42111111	0.039	5.11
54.43416667	0.039	5.11
54.4475	0.039	5.11
54.46083333	0.039	5.11
54.47416667	0.039	5.11
54.48722222	0.039	5.11
54.50027778	0.039	5.1
54.51333333	0.039	5.1
54.52666667	0.039	5.1
54.53972222	0.039	5.1
54.55277778	0.039	5.1
54.56611111	0.039	5.1
54.57916667	0.039	5.1
54.5925	0.039	5.1
54.60555556	0.039	5.1
54.61861111	0.039	5.1
54.63194444	0.039	5.1
54.645	0.039	5.1
54.65805556	0.039	5.1
54.67138889	0.039	5.1
54.68444444	0.039	5.1
54.69777778	0.039	5.09
54.71083333	0.039	5.09
54.72388889	0.039	5.09
54.73722222	0.039	5.09
54.75027778	0.039	5.09
54.76333333	0.039	5.09
54.77666667	0.039	5.09
54.78972222	0.039	5.09
54.80305556	0.039	5.09
54.81611111	0.039	5.09
54.82916667	0.039	5.09
54.8425	0.039	5.09
54.85555556	0.039	5.09
54.86861111	0.039	5.08
54.88166667	0.039	5.08
54.895	0.039	5.08
54.90805556	0.039	5.08
54.92138889	0.039	5.08
54.93444444	0.039	5.08
54.9475	0.039	5.08
54.96083333	0.039	5.08
54.97388889	0.039	5.08
54.98694444	0.039	5.08
55.00027778	0.039	5.08
55.01333333	0.039	5.08
55.02638889	0.039	5.08
55.03972222	0.039	5.08
55.05277778	0.039	5.07
55.06583333	0.039	5.07
55.07916667	0.039	5.07
55.09222222	0.039	5.07
55.10527778	0.039	5.07
55.11861111	0.039	5.07
55.13166667	0.039	5.07
55.14472222	0.039	5.07
55.15805556	0.039	5.07
55.17111111	0.039	5.07
55.18444444	0.039	5.07
55.1975	0.039	5.07
55.21083333	0.039	5.07
55.22388889	0.039	5.07
55.23722222	0.039	5.07
55.25027778	0.039	5.07
55.26361111	0.039	5.07
55.27666667	0.039	5.07
55.28972222	0.039	5.06
55.30277778	0.039	5.06
55.31611111	0.039	5.06
55.32916667	0.039	5.06
55.3425	0.039	5.06
55.35555556	0.039	5.06
55.36888889	0.039	5.06
55.38194444	0.039	5.06
55.39527778	0.039	5.06
55.40833333	0.039	5.06
55.42166667	0.039	5.06
55.435	0.039	5.06
55.44805556	0.039	5.06
55.46111111	0.039	5.06
55.47444444	0.039	5.06
55.4875	0.039	5.06
55.50083333	0.039	5.06
55.51388889	0.039	5.05
55.52722222	0.039	5.05
55.54027778	0.039	5.05
55.55361111	0.039	5.05
55.56666667	0.039	5.05
55.57972222	0.039	5.05
55.59305556	0.039	5.05
55.60611111	0.039	5.05
55.61916667	0.039	5.05
55.6325	0.039	5.05
55.64555556	0.039	5.05
55.65888889	0.039	5.05
55.67194444	0.039	5.05
55.685	0.039	5.05
55.69833333	0.039	5.05
55.71138889	0.039	5.04
55.72472222	0.039	5.04
55.73777778	0.039	5.04
55.75111111	0.039	5.04
55.76416667	0.039	5.04
55.77722222	0.039	5.04
55.79055556	0.039	5.04
55.80361111	0.039	5.04
55.81666667	0.039	5.04
55.83	0.039	5.04
55.84305556	0.039	5.04
55.85611111	0.039	5.04
55.86944444	0.039	5.04
55.8825	0.039	5.04
55.89583333	0.039	5.04
55.90888889	0.039	5.04
55.92194444	0.039	5.04
55.93527778	0.039	5.04
55.94833333	0.039	5.04
55.96138889	0.039	5.04
55.97472222	0.039	5.03
55.98777778	0.039	5.03
56.00111111	0.039	5.03
56.01416667	0.039	5.03
56.0275	0.039	5.03
56.04055556	0.039	5.03
56.05361111	0.039	5.03
56.06666667	0.039	5.03
56.08	0.039	5.03
56.09305556	0.039	5.03
56.10611111	0.039	5.03
56.11944444	0.039	5.03
56.1325	0.039	5.03
56.14555556	0.039	5.03
56.15888889	0.039	5.03
56.17194444	0.039	5.03
56.185	0.039	5.03
56.19833333	0.039	5.03
56.21138889	0.039	5.02
56.22444444	0.039	5.02
56.2375	0.039	5.02
56.25083333	0.039	5.02
56.26388889	0.039	5.02
56.27694444	0.039	5.02
56.29027778	0.039	5.02
56.30333333	0.039	5.02
56.31638889	0.039	5.02
56.32972222	0.039	5.02
56.34277778	0.039	5.02
56.35611111	0.039	5.02
56.36916667	0.039	5.02
56.38222222	0.039	5.02
56.39555556	0.039	5.02
56.40861111	0.039	5.02
56.42166667	0.039	5.02
56.435	0.039	5.02
56.44805556	0.039	5.02
56.46111111	0.039	5.02
56.47444444	0.039	5.01
56.4875	0.039	5.01
56.50083333	0.039	5.01
56.51388889	0.039	5.01
56.52722222	0.039	5.01
56.54027778	0.039	5.01
56.55333333	0.039	5.01
56.56638889	0.039	5.01
56.57972222	0.039	5.01
56.59277778	0.039	5.01
56.60611111	0.039	5.01
56.61916667	0.039	5.01
56.63222222	0.039	5.01
56.64555556	0.039	5.01
56.65861111	0.039	5.01
56.67166667	0.039	5.01
56.685	0.039	5.01
56.69805556	0.039	5.01
56.71111111	0.039	5.01
56.72444444	0.039	5
56.7375	0.039	5
56.75083333	0.039	5
56.76388889	0.039	5
56.77694444	0.039	5
56.79027778	0.039	5
56.80333333	0.039	5
56.81638889	0.039	5
56.82972222	0.039	5
56.84277778	0.039	5
56.85583333	0.039	5
56.86916667	0.039	5
56.88222222	0.039	5
56.89555556	0.039	5
56.90861111	0.039	4.99
56.92166667	0.039	4.99
56.935	0.039	4.99
56.94805556	0.039	4.99
56.96111111	0.039	4.99
56.97444444	0.039	4.99
56.9875	0.039	4.99
57.00083333	0.039	4.99
57.01388889	0.039	4.99
57.02722222	0.039	4.99
57.04027778	0.039	4.99
57.05333333	0.039	4.99
57.06666667	0.039	4.99
57.07972222	0.039	4.99
57.09277778	0.039	4.99
57.10611111	0.039	4.99
57.11916667	0.039	4.99
57.1325	0.039	4.98
57.14555556	0.039	4.98
57.15861111	0.039	4.98
57.17194444	0.039	4.98
57.185	0.039	4.98
57.19833333	0.039	4.98
57.21138889	0.039	4.98
57.22444444	0.039	4.98
57.23777778	0.039	4.98
57.25083333	0.039	4.98
57.26388889	0.039	4.98
57.27722222	0.039	4.98
57.29027778	0.039	4.98
57.30333333	0.039	4.98
57.31666667	0.039	4.98
57.32972222	0.039	4.98
57.34277778	0.039	4.98
57.35611111	0.039	4.98
57.36916667	0.039	4.98
57.3825	0.039	4.98
57.39555556	0.039	4.97
57.40861111	0.039	4.97
57.42194444	0.039	4.97
57.435	0.039	4.97
57.44833333	0.039	4.97
57.46138889	0.039	4.97
57.47472222	0.039	4.97
57.48777778	0.039	4.97
57.50083333	0.039	4.97
57.51416667	0.039	4.97
57.52722222	0.039	4.97
57.54027778	0.039	4.97
57.55361111	0.039	4.97
57.56666667	0.039	4.97
57.57972222	0.039	4.97
57.59305556	0.039	4.97
57.60611111	0.039	4.97
57.61916667	0.039	4.97
57.6325	0.039	4.96
57.64555556	0.039	4.96
57.65861111	0.039	4.96
57.67166667	0.039	4.96
57.685	0.039	4.96
57.69805556	0.039	4.96
57.71138889	0.039	4.96
57.72444444	0.039	4.96
57.7375	0.039	4.96
57.75083333	0.039	4.96
57.76388889	0.039	4.96
57.77694444	0.039	4.96
57.79027778	0.039	4.96
57.80333333	0.039	4.96
57.81666667	0.039	4.96
57.82972222	0.039	4.96
57.84277778	0.039	4.96
57.85583333	0.039	4.96
57.86916667	0.039	4.96
57.8825	0.039	4.96
57.89555556	0.039	4.96
57.90861111	0.039	4.96
57.92194444	0.039	4.95
57.935	0.039	4.95
57.94833333	0.039	4.95
57.96138889	0.039	4.95
57.97472222	0.039	4.95
57.98777778	0.039	4.95
58.00083333	0.039	4.95
58.01416667	0.039	4.95
58.02722222	0.039	4.95
58.04055556	0.039	4.95
58.05361111	0.039	4.95
58.06666667	0.039	4.95
58.08	0.039	4.95
58.09305556	0.039	4.95
58.10611111	0.039	4.95
58.11916667	0.039	4.94
58.1325	0.039	4.94
58.14555556	0.039	4.94
58.15888889	0.039	4.94
58.17194444	0.039	4.94
58.185	0.039	4.94
58.19833333	0.039	4.94
58.21138889	0.039	4.94
58.22444444	0.039	4.94
58.23777778	0.039	4.94
58.25083333	0.039	4.94
58.26388889	0.039	4.94
58.27722222	0.039	4.94
58.29055556	0.039	4.94
58.30361111	0.039	4.94
58.31666667	0.039	4.94
58.33	0.039	4.94
58.34305556	0.039	4.94
58.35638889	0.039	4.94
58.36944444	0.039	4.93
58.3825	0.039	4.93
58.39583333	0.039	4.93
58.40888889	0.039	4.93
58.42194444	0.039	4.93
58.43527778	0.039	4.93
58.44833333	0.039	4.93
58.46138889	0.039	4.93
58.47472222	0.039	4.93
58.48777778	0.039	4.93
58.50083333	0.039	4.93
58.51416667	0.039	4.93
58.52722222	0.039	4.93
58.54027778	0.039	4.93
58.55361111	0.039	4.93
58.56666667	0.039	4.93
58.58	0.039	4.93
58.59305556	0.039	4.92
58.60611111	0.039	4.92
58.61944444	0.039	4.92
58.6325	0.039	4.92
58.64555556	0.039	4.92
58.65888889	0.039	4.92
58.67194444	0.039	4.92
58.68527778	0.039	4.92
58.69833333	0.039	4.92
58.71138889	0.039	4.92
58.72472222	0.039	4.92
58.73777778	0.039	4.92
58.75111111	0.039	4.92
58.76416667	0.039	4.92
58.77722222	0.039	4.92
58.79055556	0.039	4.92
58.80361111	0.039	4.92
58.81694444	0.039	4.92
58.83	0.039	4.92
58.84305556	0.039	4.92
58.85611111	0.039	4.92
58.86944444	0.039	4.92
58.8825	0.039	4.92
58.89583333	0.039	4.91
58.90888889	0.039	4.91
58.92222222	0.039	4.91
58.93527778	0.038	4.91
58.94833333	0.039	4.91
58.96166667	0.038	4.91
58.97472222	0.038	4.91
58.98805556	0.038	4.91
59.00111111	0.038	4.91
59.01416667	0.038	4.91
59.02722222	0.038	4.91
59.04055556	0.038	4.91
59.05388889	0.038	4.91
59.06694444	0.038	4.91
59.08027778	0.038	4.91
59.09361111	0.038	4.91
59.10666667	0.038	4.91
59.11972222	0.038	4.91
59.13277778	0.038	4.9
59.14611111	0.038	4.9
59.15916667	0.038	4.9
59.1725	0.038	4.9
59.18555556	0.038	4.9
59.19861111	0.038	4.9
59.21194444	0.038	4.9
59.225	0.038	4.9
59.23833333	0.038	4.9
59.25138889	0.038	4.9
59.26472222	0.038	4.9
59.27777778	0.038	4.9
59.29083333	0.038	4.9
59.30416667	0.038	4.9
59.31722222	0.038	4.9
59.33055556	0.038	4.9
59.34361111	0.038	4.9
59.35666667	0.038	4.9
59.37	0.038	4.9
59.38305556	0.038	4.89
59.39611111	0.038	4.89
59.40944444	0.038	4.89
59.4225	0.038	4.89
59.43555556	0.038	4.89
59.44888889	0.038	4.89
59.46194444	0.038	4.89
59.47527778	0.038	4.89
59.48833333	0.038	4.89
59.50138889	0.038	4.89
59.51472222	0.038	4.89
59.52777778	0.038	4.89
59.54083333	0.038	4.89
59.55416667	0.038	4.89
59.5675	0.038	4.89
59.58055556	0.038	4.89
59.59361111	0.038	4.89
59.60694444	0.038	4.89
59.62	0.038	4.89
59.63305556	0.038	4.89
59.64638889	0.038	4.89
59.65944444	0.038	4.89
59.67277778	0.038	4.89
59.68583333	0.038	4.88
59.69888889	0.038	4.88
59.71194444	0.038	4.88
59.72527778	0.038	4.88
59.73833333	0.038	4.88
59.75166667	0.038	4.88
59.76472222	0.038	4.88
59.77805556	0.038	4.88
59.79111111	0.038	4.88
59.80444444	0.038	4.88
59.8175	0.038	4.88
59.83083333	0.038	4.88
59.84388889	0.038	4.88
59.85722222	0.038	4.88
59.87027778	0.038	4.88
59.88361111	0.038	4.88
59.89666667	0.038	4.88
59.91	0.038	4.88
59.92305556	0.038	4.88
59.93611111	0.038	4.88
59.94944444	0.038	4.88
59.9625	0.038	4.88
59.97555556	0.038	4.87
59.98888889	0.038	4.87
60.00194444	0.038	4.87
60.01527778	0.038	4.87
60.02833333	0.038	4.87
60.04138889	0.038	4.87
60.05472222	0.038	4.87
60.06777778	0.038	4.87
60.08083333	0.038	4.87
60.09416667	0.038	4.87
60.10722222	0.038	4.87
60.12055556	0.038	4.87
60.13361111	0.038	4.87
60.14666667	0.038	4.87
60.16	0.038	4.87
60.17305556	0.038	4.87
60.18638889	0.038	4.87
60.19944444	0.038	4.87
60.2125	0.038	4.86
60.22583333	0.038	4.86
60.23888889	0.038	4.86
60.25222222	0.038	4.86
60.26527778	0.038	4.86
60.27861111	0.038	4.86
60.29166667	0.038	4.86
60.30472222	0.038	4.86
60.31777778	0.038	4.86
60.33111111	0.038	4.86
60.34444444	0.038	4.86
60.3575	0.038	4.86
60.37083333	0.038	4.86
60.38388889	0.038	4.86
60.39722222	0.038	4.86
60.41027778	0.038	4.86
60.42333333	0.038	4.86
60.43666667	0.038	4.86
60.44972222	0.038	4.85
60.46277778	0.038	4.85
60.47611111	0.038	4.85
60.48916667	0.038	4.85
60.5025	0.038	4.85
60.51555556	0.038	4.85
60.52888889	0.038	4.85
60.54194444	0.038	4.85
60.55527778	0.038	4.85
60.56833333	0.038	4.85
60.58138889	0.038	4.85
60.59472222	0.038	4.85
60.60777778	0.038	4.85
60.62083333	0.038	4.85
60.63416667	0.038	4.85
60.64722222	0.038	4.85
60.66055556	0.038	4.85
60.67361111	0.038	4.85
60.68694444	0.038	4.85
60.7	0.038	4.85
60.71305556	0.038	4.85
60.72611111	0.038	4.85
60.73944444	0.038	4.85
60.7525	0.038	4.84
60.76583333	0.038	4.84
60.77888889	0.038	4.84
60.79222222	0.038	4.84
60.80527778	0.038	4.84
60.81861111	0.038	4.84
60.83166667	0.038	4.84
60.84472222	0.038	4.84
60.85805556	0.038	4.84
60.87111111	0.038	4.84
60.88444444	0.038	4.84
60.8975	0.038	4.84
60.91055556	0.038	4.84
60.92388889	0.038	4.84
60.93694444	0.038	4.84
60.95	0.038	4.84
60.96333333	0.038	4.84
60.97638889	0.038	4.84
60.98972222	0.038	4.84
61.00277778	0.038	4.84
61.01583333	0.038	4.84
61.02916667	0.038	4.84
61.04222222	0.038	4.84
61.05527778	0.038	4.84
61.06861111	0.038	4.84
61.08166667	0.038	4.84
61.09472222	0.038	4.83
61.10805556	0.038	4.83
61.12138889	0.038	4.83
61.13444444	0.038	4.83
61.1475	0.038	4.83
61.16083333	0.038	4.83
61.17388889	0.038	4.83
61.18722222	0.038	4.83
61.20027778	0.038	4.83
61.21333333	0.038	4.83
61.22638889	0.038	4.83
61.23972222	0.038	4.83
61.25277778	0.038	4.83
61.26611111	0.038	4.83
61.27916667	0.038	4.83
61.2925	0.038	4.83
61.30555556	0.038	4.83
61.31861111	0.038	4.83
61.33194444	0.038	4.83
61.345	0.038	4.83
61.35805556	0.038	4.83
61.37138889	0.038	4.82
61.38444444	0.038	4.82
61.39777778	0.038	4.82
61.41083333	0.038	4.82
61.42388889	0.038	4.82
61.43722222	0.038	4.82
61.45027778	0.038	4.82
61.46361111	0.038	4.82
61.47666667	0.038	4.82
61.48972222	0.038	4.82
61.50305556	0.038	4.82
61.51611111	0.038	4.82
61.52916667	0.038	4.82
61.5425	0.038	4.82
61.55555556	0.038	4.82
61.56861111	0.038	4.82
61.58194444	0.038	4.82
61.595	0.038	4.82
61.60805556	0.038	4.82
61.62138889	0.038	4.82
61.63444444	0.038	4.81
61.64777778	0.038	4.81
61.66083333	0.038	4.81
61.67416667	0.038	4.81
61.68722222	0.038	4.81
61.70055556	0.038	4.81
61.71361111	0.038	4.81
61.72694444	0.038	4.81
61.74	0.038	4.81
61.75333333	0.038	4.81
61.76638889	0.038	4.81
61.77972222	0.038	4.81
61.79277778	0.038	4.81
61.80611111	0.038	4.81
61.81916667	0.038	4.81
61.83222222	0.038	4.81
61.84555556	0.038	4.81
61.85861111	0.038	4.81
61.87166667	0.038	4.81
61.885	0.038	4.81
61.89805556	0.038	4.81
61.91138889	0.038	4.81
61.92444444	0.038	4.8
61.9375	0.038	4.8
61.95083333	0.038	4.8
61.96388889	0.038	4.8
61.97694444	0.038	4.8
61.99027778	0.038	4.8
62.00333333	0.038	4.8
62.01666667	0.038	4.8
62.02972222	0.038	4.8
62.04277778	0.038	4.8
62.05583333	0.038	4.8
62.06916667	0.038	4.8
62.08222222	0.038	4.8
62.09527778	0.038	4.8
62.10861111	0.038	4.8
62.12166667	0.038	4.8
62.135	0.038	4.8
62.14805556	0.038	4.8
62.16111111	0.038	4.8
62.17444444	0.038	4.8
62.1875	0.038	4.8
62.20055556	0.038	4.8
62.21388889	0.038	4.8
62.22694444	0.038	4.8
62.24027778	0.038	4.8
62.25361111	0.038	4.79
62.26666667	0.038	4.79
62.28	0.038	4.79
62.29305556	0.038	4.79
62.30638889	0.038	4.79
62.31944444	0.038	4.79
62.33277778	0.038	4.79
62.34583333	0.038	4.79
62.35888889	0.038	4.79
62.37194444	0.038	4.79
62.38527778	0.038	4.79
62.39833333	0.038	4.79
62.41138889	0.038	4.79
62.42472222	0.038	4.79
62.43777778	0.038	4.79
62.45111111	0.038	4.79
62.46416667	0.038	4.79
62.47722222	0.038	4.79
62.49027778	0.038	4.79
62.50361111	0.038	4.79
62.51666667	0.038	4.78
62.53	0.038	4.78
62.54305556	0.038	4.78
62.55611111	0.038	4.78
62.56944444	0.038	4.78
62.5825	0.038	4.78
62.59555556	0.038	4.78
62.60861111	0.038	4.78
62.62194444	0.038	4.78
62.635	0.038	4.78
62.64833333	0.038	4.78
62.66138889	0.038	4.78
62.67472222	0.038	4.78
62.68777778	0.038	4.78
62.70083333	0.038	4.78
62.71416667	0.038	4.78
62.72722222	0.038	4.78
62.74027778	0.038	4.78
62.75361111	0.038	4.78
62.76666667	0.038	4.78
62.78	0.038	4.78
62.79333333	0.038	4.78
62.80638889	0.038	4.78
62.81972222	0.038	4.78
62.83277778	0.038	4.77
62.84611111	0.038	4.77
62.85944444	0.038	4.77
62.8725	0.038	4.77
62.88583333	0.038	4.77
62.89888889	0.038	4.77
62.91194444	0.038	4.77
62.92527778	0.038	4.77
62.93861111	0.038	4.77
62.95166667	0.038	4.77
62.965	0.038	4.77
62.97805556	0.038	4.77
62.99138889	0.038	4.77
63.00444444	0.038	4.77
63.01777778	0.038	4.77
63.03083333	0.038	4.77
63.04416667	0.038	4.77
63.05722222	0.038	4.77
63.07055556	0.038	4.77
63.08388889	0.038	4.77
63.09694444	0.038	4.77
63.11	0.038	4.77
63.12361111	0.038	4.77
63.13666667	0.038	4.77
63.14972222	0.038	4.76
63.16305556	0.038	4.76
63.17611111	0.038	4.76
63.18916667	0.038	4.76
63.2025	0.038	4.76
63.21555556	0.038	4.76
63.22888889	0.038	4.76
63.24194444	0.038	4.76
63.25527778	0.038	4.76
63.26833333	0.038	4.76
63.28166667	0.038	4.76
63.295	0.038	4.76
63.30805556	0.038	4.76
63.32111111	0.038	4.76
63.33444444	0.038	4.76
63.3475	0.038	4.76
63.36055556	0.038	4.76
63.37361111	0.038	4.76
63.38694444	0.038	4.76
63.4	0.038	4.76
63.41305556	0.038	4.76
63.42638889	0.038	4.76
63.43944444	0.038	4.75
63.4525	0.038	4.75
63.46583333	0.038	4.75
63.47888889	0.038	4.75
63.49222222	0.038	4.75
63.50527778	0.038	4.75
63.51861111	0.038	4.75
63.53166667	0.038	4.75
63.545	0.038	4.75
63.55805556	0.038	4.75
63.57111111	0.038	4.75
63.58444444	0.038	4.75
63.5975	0.038	4.75
63.61055556	0.038	4.75
63.62388889	0.038	4.75
63.63694444	0.038	4.75
63.65027778	0.038	4.75
63.66333333	0.038	4.75
63.67666667	0.038	4.74
63.68972222	0.038	4.74
63.70277778	0.038	4.74
63.71611111	0.038	4.74
63.72916667	0.038	4.74
63.7425	0.038	4.74
63.75555556	0.038	4.74
63.76861111	0.038	4.74
63.78194444	0.038	4.74
63.795	0.038	4.74
63.80833333	0.038	4.74
63.82138889	0.038	4.74
63.83444444	0.038	4.74
63.84777778	0.038	4.74
63.86083333	0.038	4.74
63.87388889	0.038	4.74
63.88722222	0.038	4.74
63.90027778	0.038	4.74
63.91333333	0.038	4.74
63.92666667	0.038	4.74
63.93972222	0.038	4.74
63.95277778	0.038	4.74
63.96611111	0.038	4.74
63.97916667	0.038	4.74
63.9925	0.038	4.74
64.00555556	0.038	4.73
64.01888889	0.038	4.73
64.03194444	0.038	4.73
64.045	0.038	4.73
64.05833333	0.038	4.73
64.07138889	0.038	4.73
64.08444444	0.038	4.73
64.09777778	0.038	4.73
64.11083333	0.038	4.73
64.12416667	0.038	4.73
64.13722222	0.038	4.73
64.15027778	0.038	4.73
64.16361111	0.038	4.73
64.17666667	0.038	4.73
64.18972222	0.038	4.73
64.20305556	0.038	4.73
64.21611111	0.038	4.73
64.22944444	0.038	4.73
64.2425	0.038	4.73
64.25555556	0.038	4.73
64.26888889	0.038	4.72
64.28222222	0.038	4.72
64.29527778	0.038	4.72
64.30833333	0.038	4.72
64.32166667	0.038	4.72
64.33472222	0.038	4.72
64.34777778	0.038	4.72
64.36111111	0.038	4.72
64.37416667	0.038	4.72
64.3875	0.038	4.72
64.40055556	0.038	4.72
64.41361111	0.038	4.72
64.42694444	0.038	4.72
64.44	0.038	4.72
64.45305556	0.038	4.72
64.46638889	0.038	4.72
64.47944444	0.038	4.72
64.4925	0.038	4.72
64.50583333	0.038	4.72
64.51888889	0.038	4.72
64.53222222	0.038	4.72
64.54527778	0.038	4.72
64.55833333	0.038	4.71
64.57166667	0.038	4.71
64.58472222	0.038	4.71
64.59777778	0.038	4.71
64.61111111	0.038	4.71
64.62416667	0.038	4.71
64.63722222	0.038	4.71
64.65055556	0.038	4.71
64.66361111	0.038	4.71
64.67666667	0.038	4.71
64.69	0.038	4.71
64.70305556	0.038	4.71
64.71611111	0.038	4.71
64.72944444	0.038	4.71
64.7425	0.038	4.71
64.75555556	0.038	4.71
64.76888889	0.038	4.71
64.78194444	0.038	4.71
64.79527778	0.038	4.71
64.80833333	0.038	4.71
64.82138889	0.038	4.71
64.83472222	0.038	4.71
64.84777778	0.038	4.7
64.86083333	0.038	4.7
64.87416667	0.038	4.7
64.88722222	0.038	4.7
64.90055556	0.038	4.7
64.91361111	0.038	4.7
64.92666667	0.038	4.7
64.93972222	0.038	4.7
64.95305556	0.038	4.7
64.96611111	0.038	4.7
64.97916667	0.038	4.7
64.9925	0.038	4.7
65.00555556	0.038	4.7
65.01861111	0.038	4.7
65.03194444	0.038	4.7
65.045	0.038	4.7
65.05833333	0.038	4.7
65.07138889	0.038	4.7
65.08472222	0.038	4.7
65.09777778	0.038	4.7
65.11111111	0.038	4.7
65.12416667	0.038	4.7
65.13722222	0.038	4.7
65.15055556	0.038	4.7
65.16361111	0.038	4.7
65.17694444	0.038	4.69
65.19	0.038	4.69
65.20305556	0.038	4.69
65.21611111	0.038	4.69
65.22944444	0.038	4.69
65.2425	0.038	4.69
65.25555556	0.038	4.69
65.26888889	0.038	4.69
65.28194444	0.038	4.69
65.29527778	0.038	4.69
65.30833333	0.038	4.69
65.32166667	0.038	4.69
65.33472222	0.038	4.69
65.34805556	0.038	4.69
65.36111111	0.038	4.69
65.37416667	0.038	4.69
65.38722222	0.038	4.69
65.40055556	0.038	4.69
65.41361111	0.038	4.69
65.42694444	0.038	4.69
65.44	0.038	4.69
65.45333333	0.038	4.69
65.46638889	0.038	4.69
65.47944444	0.038	4.69
65.49277778	0.038	4.68
65.50583333	0.038	4.68
65.51888889	0.038	4.68
65.53222222	0.038	4.68
65.54527778	0.038	4.68
65.55861111	0.038	4.68
65.57166667	0.038	4.68
65.58472222	0.038	4.68
65.59805556	0.038	4.68
65.61111111	0.038	4.68
65.62444444	0.038	4.68
65.6375	0.038	4.68
65.65055556	0.038	4.68
65.66388889	0.038	4.68
65.67694444	0.038	4.68
65.69	0.038	4.68
65.70333333	0.038	4.68
65.71638889	0.038	4.68
65.72972222	0.038	4.67
65.74277778	0.038	4.67
65.75611111	0.038	4.67
65.76916667	0.038	4.67
65.7825	0.038	4.67
65.79555556	0.038	4.67
65.80888889	0.038	4.67
65.82194444	0.038	4.67
65.83527778	0.038	4.67
65.84833333	0.038	4.67
65.86138889	0.038	4.67
65.87472222	0.038	4.67
65.88777778	0.038	4.67
65.90083333	0.038	4.67
65.91416667	0.038	4.67
65.92722222	0.038	4.67
65.94027778	0.038	4.67
65.95361111	0.038	4.66
65.96666667	0.038	4.66
65.98	0.038	4.66
65.99305556	0.038	4.66
66.00611111	0.038	4.66
66.01916667	0.038	4.66
66.0325	0.038	4.66
66.04555556	0.038	4.66
66.05861111	0.038	4.66
66.07194444	0.038	4.66
66.085	0.038	4.66
66.09805556	0.038	4.66
66.11138889	0.038	4.66
66.12444444	0.038	4.66
66.1375	0.038	4.66
66.15083333	0.038	4.66
66.16388889	0.038	4.66
66.17694444	0.038	4.66
66.19	0.038	4.66
66.20333333	0.038	4.66
66.21638889	0.038	4.66
66.22972222	0.038	4.66
66.24277778	0.038	4.65
66.25583333	0.038	4.65
66.26916667	0.038	4.65
66.28222222	0.038	4.65
66.29527778	0.038	4.65
66.30833333	0.038	4.65
66.32166667	0.038	4.65
66.33472222	0.038	4.65
66.34777778	0.038	4.65
66.36111111	0.038	4.65
66.37416667	0.038	4.65
66.3875	0.038	4.65
66.40055556	0.038	4.65
66.41361111	0.038	4.65
66.42694444	0.038	4.65
66.44	0.038	4.65
66.45305556	0.038	4.65
66.46638889	0.038	4.65
66.47944444	0.038	4.65
66.4925	0.038	4.65
66.50555556	0.038	4.65
66.51888889	0.038	4.65
66.53194444	0.038	4.65
66.545	0.038	4.65
66.55833333	0.038	4.65
66.57138889	0.038	4.64
66.58472222	0.038	4.64
66.59777778	0.038	4.64
66.61111111	0.038	4.64
66.62416667	0.038	4.64
66.63722222	0.038	4.64
66.65055556	0.038	4.64
66.66361111	0.038	4.64
66.67694444	0.038	4.64
66.69	0.038	4.64
66.70305556	0.038	4.64
66.71638889	0.038	4.64
66.72944444	0.038	4.64
66.74277778	0.038	4.64
66.75583333	0.038	4.64
66.76888889	0.038	4.64
66.78222222	0.038	4.64
66.79527778	0.038	4.64
66.80833333	0.038	4.64
66.82166667	0.038	4.64
66.83472222	0.038	4.64
66.84805556	0.038	4.64
66.86111111	0.038	4.64
66.87416667	0.038	4.64
66.88722222	0.038	4.63
66.90055556	0.038	4.63
66.91361111	0.038	4.63
66.92666667	0.038	4.63
66.93972222	0.038	4.63
66.95305556	0.038	4.63
66.96638889	0.038	4.63
66.97944444	0.038	4.63
66.9925	0.038	4.63
67.00583333	0.038	4.63
67.01888889	0.038	4.63
67.03194444	0.038	4.63
67.04527778	0.038	4.63
67.05833333	0.038	4.63
67.07138889	0.038	4.63
67.08472222	0.038	4.63
67.09777778	0.038	4.63
67.11083333	0.038	4.63
67.12416667	0.038	4.63
67.13722222	0.038	4.63
67.15027778	0.038	4.62
67.16361111	0.038	4.62
67.17666667	0.038	4.62
67.18972222	0.038	4.62
67.20277778	0.038	4.62
67.21611111	0.038	4.62
67.22916667	0.038	4.62
67.24222222	0.038	4.62
67.25555556	0.038	4.62
67.26861111	0.038	4.62
67.28194444	0.038	4.62
67.295	0.038	4.62
67.30833333	0.038	4.62
67.32138889	0.038	4.62
67.33444444	0.038	4.62
67.3475	0.038	4.62
67.36083333	0.038	4.62
67.37388889	0.038	4.62
67.38694444	0.038	4.61
67.40027778	0.038	4.61
67.41333333	0.038	4.61
67.42638889	0.038	4.61
67.43972222	0.038	4.61
67.45277778	0.038	4.61
67.46611111	0.038	4.61
67.47916667	0.038	4.61
67.4925	0.038	4.61
67.50555556	0.038	4.61
67.51861111	0.038	4.61
67.53166667	0.038	4.61
67.545	0.038	4.61
67.55805556	0.038	4.61
67.57111111	0.038	4.61
67.58444444	0.038	4.61
67.5975	0.038	4.61
67.61055556	0.038	4.61
67.62388889	0.038	4.61
67.63694444	0.038	4.61
67.65027778	0.038	4.61
67.66333333	0.038	4.61
67.67638889	0.038	4.61
67.68972222	0.038	4.61
67.70277778	0.038	4.61
67.71611111	0.038	4.6
67.72916667	0.038	4.6
67.74222222	0.038	4.6
67.75555556	0.038	4.6
67.76861111	0.038	4.6
67.78194444	0.038	4.6
67.79527778	0.038	4.6
67.80833333	0.038	4.6
67.82138889	0.038	4.6
67.83472222	0.038	4.6
67.84777778	0.038	4.6
67.86111111	0.038	4.6
67.87416667	0.038	4.6
67.8875	0.038	4.6
67.90055556	0.038	4.6
67.91361111	0.038	4.6
67.92666667	0.038	4.6
67.94	0.038	4.6
67.95305556	0.038	4.6
67.96611111	0.038	4.6
67.97944444	0.038	4.6
67.9925	0.038	4.6
68.00583333	0.038	4.6
68.01888889	0.038	4.59
68.03194444	0.038	4.59
68.04527778	0.038	4.59
68.05833333	0.038	4.59
68.07166667	0.038	4.59
68.08472222	0.038	4.59
68.09777778	0.038	4.59
68.11111111	0.038	4.59
68.12416667	0.038	4.59
68.13722222	0.038	4.59
68.15027778	0.038	4.59
68.16361111	0.038	4.59
68.17666667	0.038	4.59
68.19	0.038	4.59
68.20305556	0.038	4.59
68.21611111	0.038	4.59
68.22944444	0.038	4.59
68.2425	0.038	4.59
68.25583333	0.038	4.59
68.26888889	0.038	4.59
68.28222222	0.038	4.59
68.29527778	0.038	4.59
68.30833333	0.038	4.59
68.32166667	0.038	4.59
68.33472222	0.038	4.59
68.34805556	0.038	4.58
68.36111111	0.038	4.58
68.37444444	0.038	4.58
68.3875	0.038	4.58
68.40055556	0.038	4.58
68.41388889	0.038	4.58
68.42694444	0.038	4.58
68.44027778	0.038	4.58
68.45333333	0.038	4.58
68.46638889	0.038	4.58
68.47944444	0.038	4.58
68.49277778	0.038	4.58
68.50583333	0.038	4.58
68.51888889	0.038	4.58
68.53222222	0.038	4.58
68.54527778	0.038	4.58
68.55833333	0.038	4.58
68.57166667	0.038	4.58
68.58472222	0.038	4.58
68.59777778	0.038	4.58
68.61111111	0.038	4.57
68.62416667	0.038	4.57
68.63722222	0.038	4.57
68.65055556	0.038	4.57
68.66361111	0.038	4.57
68.67694444	0.038	4.57
68.69	0.038	4.57
68.70305556	0.038	4.57
68.71638889	0.038	4.57
68.72944444	0.038	4.57
68.74277778	0.038	4.57
68.75583333	0.038	4.57
68.76888889	0.038	4.57
68.78222222	0.038	4.57
68.79527778	0.038	4.57
68.80833333	0.038	4.57
68.82166667	0.038	4.57
68.83472222	0.038	4.57
68.84805556	0.038	4.57
68.86111111	0.038	4.57
68.87416667	0.038	4.57
68.8875	0.038	4.57
68.90055556	0.038	4.57
68.91388889	0.038	4.57
68.92694444	0.038	4.57
68.94	0.038	4.57
68.95333333	0.038	4.57
68.96638889	0.038	4.57
68.97972222	0.038	4.56
68.99277778	0.038	4.56
69.00583333	0.038	4.56
69.01916667	0.038	4.56
69.03222222	0.038	4.56
69.04527778	0.038	4.56
69.05861111	0.038	4.56
69.07166667	0.038	4.56
69.085	0.038	4.56
69.09805556	0.038	4.56
69.11138889	0.038	4.56
69.12444444	0.038	4.56
69.1375	0.038	4.56
69.15083333	0.038	4.56
69.16416667	0.038	4.56
69.17722222	0.038	4.56
69.19027778	0.038	4.56
69.20361111	0.038	4.56
69.21666667	0.038	4.56
69.23	0.038	4.56
69.24305556	0.038	4.56
69.25611111	0.038	4.56
69.26944444	0.038	4.56
69.2825	0.038	4.56
69.29555556	0.038	4.56
69.30888889	0.038	4.55
69.32194444	0.038	4.55
69.33527778	0.038	4.55
69.34833333	0.038	4.55
69.36166667	0.038	4.55
69.37472222	0.038	4.55
69.38805556	0.038	4.55
69.40111111	0.038	4.55
69.41416667	0.038	4.55
69.4275	0.038	4.55
69.44055556	0.038	4.55
69.45361111	0.038	4.55
69.46694444	0.038	4.55
69.48	0.038	4.55
69.49305556	0.038	4.55
69.50638889	0.038	4.55
69.51944444	0.038	4.55
69.5325	0.038	4.55
69.54583333	0.038	4.55
69.55888889	0.038	4.55
69.57194444	0.038	4.55
69.585	0.038	4.55
69.59833333	0.038	4.55
69.61138889	0.038	4.55
69.62444444	0.038	4.55
69.63777778	0.038	4.55
69.65083333	0.038	4.54
69.66388889	0.038	4.54
69.67722222	0.038	4.54
69.69027778	0.038	4.54
69.70333333	0.038	4.54
69.71666667	0.038	4.54
69.72972222	0.038	4.54
69.74305556	0.038	4.54
69.75611111	0.038	4.54
69.76944444	0.038	4.54
69.78277778	0.038	4.54
69.79611111	0.038	4.54
69.80916667	0.038	4.54
69.8225	0.038	4.54
69.83555556	0.038	4.54
69.84888889	0.038	4.54
69.86194444	0.038	4.54
69.875	0.038	4.54
69.88805556	0.038	4.54
69.90138889	0.038	4.54
69.91444444	0.038	4.54
69.9275	0.038	4.54
69.94055556	0.038	4.54
69.95388889	0.038	4.54
69.96694444	0.038	4.54
69.98	0.038	4.53
69.99305556	0.038	4.53
70.00638889	0.038	4.53
70.01944444	0.038	4.53
70.03277778	0.038	4.53
70.04583333	0.038	4.53
70.05888889	0.038	4.53
70.07194444	0.038	4.53
70.08527778	0.038	4.53
70.09833333	0.038	4.53
70.11138889	0.038	4.53
70.12444444	0.038	4.53
70.13777778	0.038	4.53
70.15083333	0.038	4.53
70.16388889	0.038	4.53
70.17694444	0.038	4.53
70.19027778	0.038	4.53
70.20333333	0.038	4.53
70.21638889	0.038	4.53
70.22972222	0.037	4.53
70.24277778	0.038	4.53
70.25583333	0.037	4.53
70.26916667	0.037	4.53
70.28222222	0.037	4.53
70.29527778	0.037	4.52
70.30833333	0.037	4.52
70.32166667	0.037	4.52
70.33472222	0.037	4.52
70.34777778	0.037	4.52
70.36111111	0.037	4.52
70.37416667	0.037	4.52
70.3875	0.037	4.52
70.40055556	0.037	4.52
70.41361111	0.037	4.52
70.42694444	0.037	4.52
70.44	0.037	4.52
70.45305556	0.037	4.52
70.46611111	0.037	4.52
70.47944444	0.037	4.52
70.4925	0.037	4.52
70.50555556	0.037	4.52
70.51861111	0.037	4.52
70.53194444	0.037	4.52
70.545	0.037	4.52
70.55805556	0.037	4.52
70.57111111	0.037	4.52
70.58444444	0.037	4.51
70.5975	0.037	4.51
70.61055556	0.037	4.51
70.62388889	0.037	4.51
70.63694444	0.037	4.51
70.65	0.037	4.51
70.66333333	0.037	4.51
70.67638889	0.037	4.51
70.68944444	0.037	4.51
70.7025	0.037	4.51
70.71583333	0.037	4.51
70.72888889	0.037	4.51
70.74194444	0.037	4.51
70.75527778	0.037	4.51
70.76833333	0.037	4.51
70.78166667	0.037	4.51
70.79472222	0.037	4.51
70.80777778	0.037	4.51
70.82111111	0.037	4.51
70.83416667	0.037	4.51
70.84722222	0.037	4.51
70.86055556	0.037	4.51
70.87361111	0.037	4.51
70.88666667	0.037	4.5
70.89972222	0.037	4.5
70.91305556	0.037	4.5
70.92611111	0.037	4.5
70.93916667	0.037	4.5
70.9525	0.037	4.5
70.96555556	0.037	4.5
70.97888889	0.037	4.5
70.99194444	0.037	4.5
71.005	0.037	4.5
71.01833333	0.037	4.5
71.03138889	0.037	4.5
71.04444444	0.037	4.5
71.0575	0.037	4.5
71.07083333	0.037	4.5
71.08388889	0.037	4.5
71.09694444	0.037	4.5
71.11027778	0.037	4.5
71.12333333	0.037	4.5
71.13638889	0.037	4.5
71.14972222	0.037	4.5
71.16277778	0.037	4.5
71.17583333	0.037	4.5
71.18916667	0.037	4.49
71.20222222	0.037	4.49
71.21527778	0.037	4.49
71.22861111	0.037	4.49
71.24166667	0.037	4.49
71.25472222	0.037	4.49
71.26805556	0.037	4.49
71.28111111	0.037	4.49
71.29416667	0.037	4.49
71.3075	0.037	4.49
71.32055556	0.037	4.49
71.33361111	0.037	4.49
71.34666667	0.037	4.49
71.36	0.037	4.49
71.37305556	0.037	4.49
71.38611111	0.037	4.49
71.39944444	0.037	4.49
71.4125	0.037	4.49
71.42555556	0.037	4.49
71.43888889	0.037	4.49
71.45194444	0.037	4.49
71.46527778	0.037	4.49
71.47833333	0.037	4.49
71.49166667	0.037	4.49
71.50472222	0.037	4.49
71.51777778	0.037	4.49
71.53111111	0.037	4.49
71.54416667	0.037	4.48
71.55722222	0.037	4.48
71.57055556	0.037	4.48
71.58361111	0.037	4.48
71.59666667	0.037	4.48
71.61	0.037	4.48
71.62305556	0.037	4.48
71.63611111	0.037	4.48
71.64916667	0.037	4.48
71.6625	0.037	4.48
71.67555556	0.037	4.48
71.68861111	0.037	4.48
71.70194444	0.037	4.48
71.715	0.037	4.48
71.72805556	0.037	4.48
71.74138889	0.037	4.48
71.75444444	0.037	4.48
71.7675	0.037	4.48
71.78083333	0.037	4.48
71.79388889	0.037	4.48
71.80694444	0.037	4.48
71.82027778	0.037	4.48
71.83333333	0.037	4.48
71.84638889	0.037	4.48
71.85972222	0.037	4.48
71.87277778	0.037	4.48
71.88583333	0.037	4.48
71.89916667	0.037	4.47
71.91222222	0.037	4.47
71.92527778	0.037	4.47
71.93833333	0.037	4.47
71.95166667	0.037	4.47
71.96472222	0.037	4.47
71.97777778	0.037	4.47
71.99111111	0.037	4.47
72.00416667	0.037	4.47
72.01722222	0.037	4.47
72.03055556	0.037	4.47
72.04361111	0.037	4.47
72.05666667	0.037	4.47
72.06972222	0.037	4.47
72.08305556	0.037	4.47
72.09611111	0.037	4.47
72.10916667	0.037	4.47
72.1225	0.037	4.47
72.13555556	0.037	4.47
72.14861111	0.037	4.47
72.16194444	0.037	4.47
72.175	0.037	4.47
72.18805556	0.037	4.47
72.20138889	0.037	4.47
72.21444444	0.037	4.47
72.2275	0.037	4.47
72.24083333	0.037	4.47
72.25388889	0.037	4.47
72.26694444	0.037	4.47
72.28	0.037	4.46
72.29333333	0.037	4.46
72.30638889	0.037	4.46
72.31944444	0.037	4.46
72.3325	0.037	4.46
72.34583333	0.037	4.46
72.35888889	0.037	4.46
72.37222222	0.037	4.46
72.38527778	0.037	4.46
72.39833333	0.037	4.46
72.41166667	0.037	4.46
72.42472222	0.037	4.46
72.43777778	0.037	4.46
72.45111111	0.037	4.46
72.46416667	0.037	4.46
72.47722222	0.037	4.46
72.49027778	0.037	4.46
72.50361111	0.037	4.46
72.51666667	0.037	4.46
72.52972222	0.037	4.46
72.54305556	0.037	4.46
72.55611111	0.037	4.46
72.56916667	0.037	4.46
72.5825	0.037	4.46
72.59555556	0.037	4.46
72.60861111	0.037	4.46
72.62166667	0.037	4.46
72.635	0.037	4.45
72.64805556	0.037	4.45
72.66111111	0.037	4.45
72.67416667	0.037	4.45
72.6875	0.037	4.45
72.70055556	0.037	4.45
72.71361111	0.037	4.45
72.72694444	0.037	4.45
72.74	0.037	4.45
72.75305556	0.037	4.45
72.76638889	0.037	4.45
72.77944444	0.037	4.45
72.79277778	0.037	4.45
72.80583333	0.037	4.45
72.81916667	0.037	4.45
72.83222222	0.037	4.45
72.84527778	0.037	4.45
72.85861111	0.037	4.45
72.87166667	0.037	4.45
72.88472222	0.037	4.45
72.89805556	0.037	4.45
72.91111111	0.037	4.45
72.92416667	0.037	4.45
72.9375	0.037	4.45
72.95055556	0.037	4.45
72.96361111	0.037	4.44
72.97694444	0.037	4.44
72.99	0.037	4.44
73.00305556	0.037	4.44
73.01638889	0.037	4.44
73.02944444	0.037	4.44
73.04277778	0.037	4.44
73.05583333	0.037	4.44
73.06888889	0.037	4.44
73.08222222	0.037	4.44
73.09527778	0.037	4.44
73.10861111	0.037	4.44
73.12166667	0.037	4.44
73.135	0.037	4.44
73.14805556	0.037	4.44
73.16111111	0.037	4.44
73.17416667	0.037	4.44
73.1875	0.037	4.44
73.20055556	0.037	4.44
73.21388889	0.037	4.44
73.22694444	0.037	4.44
73.24	0.037	4.44
73.25333333	0.037	4.44
73.26638889	0.037	4.44
73.27944444	0.037	4.44
73.2925	0.037	4.44
73.30583333	0.037	4.43
73.31888889	0.037	4.43
73.33194444	0.037	4.43
73.345	0.037	4.43
73.35833333	0.037	4.43
73.37138889	0.037	4.43
73.38472222	0.037	4.43
73.39777778	0.037	4.43
73.41083333	0.037	4.43
73.42388889	0.037	4.43
73.43722222	0.037	4.43
73.45027778	0.037	4.43
73.46333333	0.037	4.43
73.47666667	0.037	4.43
73.48972222	0.037	4.43
73.50277778	0.037	4.43
73.51611111	0.037	4.43
73.52916667	0.037	4.43
73.54222222	0.037	4.43
73.55555556	0.037	4.43
73.56861111	0.037	4.43
73.58166667	0.037	4.43
73.595	0.037	4.43
73.60805556	0.037	4.43
73.62111111	0.037	4.42
73.63416667	0.037	4.42
73.6475	0.037	4.42
73.66055556	0.037	4.42
73.67361111	0.037	4.42
73.68694444	0.037	4.42
73.7	0.037	4.42
73.71305556	0.037	4.42
73.72611111	0.037	4.42
73.73944444	0.037	4.42
73.7525	0.037	4.42
73.76555556	0.037	4.42
73.77888889	0.037	4.42
73.79194444	0.037	4.42
73.80527778	0.037	4.42
73.81833333	0.037	4.42
73.83138889	0.037	4.42
73.84444444	0.037	4.42
73.85777778	0.037	4.42
73.87083333	0.037	4.42
73.88388889	0.037	4.42
73.89722222	0.037	4.41
73.91027778	0.037	4.41
73.92333333	0.037	4.41
73.93666667	0.037	4.41
73.94972222	0.037	4.41
73.96277778	0.037	4.41
73.97611111	0.037	4.41
73.98916667	0.037	4.41
74.00222222	0.037	4.41
74.01527778	0.037	4.41
74.02861111	0.037	4.41
74.04166667	0.037	4.41
74.05472222	0.037	4.41
74.06805556	0.037	4.41
74.08111111	0.037	4.41
74.09416667	0.037	4.41
74.10722222	0.037	4.41
74.12055556	0.037	4.41
74.13361111	0.037	4.41
74.14666667	0.037	4.41
74.16	0.037	4.41
74.17305556	0.037	4.41
74.18611111	0.037	4.4
74.19916667	0.037	4.4
74.2125	0.037	4.4
74.22555556	0.037	4.4
74.23861111	0.037	4.4
74.25194444	0.037	4.4
74.265	0.037	4.4
74.27805556	0.037	4.4
74.29111111	0.037	4.4
74.30444444	0.037	4.4
74.3175	0.037	4.4
74.33055556	0.037	4.4
74.34388889	0.037	4.4
74.35694444	0.037	4.4
74.37	0.037	4.4
74.38333333	0.037	4.4
74.39638889	0.037	4.4
74.40944444	0.037	4.4
74.4225	0.037	4.4
74.43583333	0.037	4.4
74.44888889	0.037	4.4
74.46194444	0.037	4.4
74.47527778	0.037	4.4
74.48833333	0.037	4.4
74.50138889	0.037	4.4
74.51444444	0.037	4.4
74.52777778	0.037	4.4
74.54083333	0.037	4.4
74.55388889	0.037	4.4
74.56722222	0.037	4.4
74.58027778	0.037	4.39
74.59333333	0.037	4.39
74.60666667	0.037	4.39
74.61972222	0.037	4.39
74.63277778	0.037	4.39
74.64583333	0.037	4.39
74.65916667	0.037	4.39
74.67222222	0.037	4.39
74.68527778	0.037	4.39
74.69833333	0.037	4.39
74.71166667	0.037	4.39
74.72472222	0.037	4.39
74.73805556	0.037	4.39
74.75111111	0.037	4.39
74.76416667	0.037	4.39
74.7775	0.037	4.39
74.79055556	0.037	4.39
74.80388889	0.037	4.39
74.81694444	0.037	4.39
74.83	0.037	4.39
74.84333333	0.037	4.39
74.85638889	0.037	4.39
74.86944444	0.037	4.39
74.88277778	0.037	4.39
74.89583333	0.037	4.39
74.90888889	0.037	4.38
74.92222222	0.037	4.38
74.93527778	0.037	4.38
74.94833333	0.037	4.38
74.96166667	0.037	4.38
74.97472222	0.037	4.38
74.98805556	0.037	4.38
75.00111111	0.037	4.38
75.01416667	0.037	4.38
75.02722222	0.037	4.38
75.04055556	0.037	4.38
75.05361111	0.037	4.38
75.06694444	0.037	4.38
75.08	0.037	4.38
75.09305556	0.037	4.38
75.10638889	0.037	4.38
75.11944444	0.037	4.38
75.1325	0.037	4.38
75.14583333	0.037	4.38
75.15888889	0.037	4.38
75.17194444	0.037	4.38
75.18527778	0.037	4.38
75.19833333	0.037	4.38
75.21138889	0.037	4.38
75.22472222	0.037	4.38
75.23777778	0.037	4.38
75.25111111	0.037	4.38
75.26416667	0.037	4.38
75.27722222	0.037	4.38
75.29027778	0.037	4.38
75.30361111	0.037	4.37
75.31666667	0.037	4.37
75.32972222	0.037	4.37
75.34305556	0.037	4.37
75.35611111	0.037	4.37
75.36916667	0.037	4.37
75.3825	0.037	4.37
75.39555556	0.037	4.37
75.40861111	0.037	4.37
75.42194444	0.037	4.37
75.435	0.037	4.37
75.44833333	0.037	4.37
75.46138889	0.037	4.37
75.47444444	0.037	4.37
75.48777778	0.037	4.37
75.50083333	0.037	4.37
75.51388889	0.037	4.37
75.52722222	0.037	4.37
75.54027778	0.037	4.37
75.55333333	0.037	4.37
75.56666667	0.037	4.37
75.57972222	0.037	4.37
75.59305556	0.037	4.37
75.60611111	0.037	4.37
75.61916667	0.037	4.37
75.63222222	0.037	4.37
75.64555556	0.037	4.37
75.65888889	0.037	4.37
75.67194444	0.037	4.37
75.685	0.037	4.37
75.69805556	0.037	4.36
75.71138889	0.037	4.36
75.72444444	0.037	4.36
75.7375	0.037	4.36
75.75083333	0.037	4.36
75.76388889	0.037	4.36
75.77805556	0.037	4.36
75.79305556	0.037	4.36
75.80777778	0.037	4.36
75.82277778	0.037	4.36
75.83638889	0.037	4.36
75.84944444	0.037	4.36
75.86277778	0.037	4.36
75.87583333	0.037	4.36
75.88888889	0.037	4.36
75.90194444	0.037	4.36
75.91527778	0.037	4.36
75.92833333	0.037	4.36
75.94138889	0.037	4.36
75.95472222	0.037	4.36
75.96777778	0.037	4.36
75.98083333	0.037	4.36
75.99416667	0.037	4.36
76.00722222	0.037	4.36
76.02027778	0.037	4.36
76.03361111	0.037	4.36
76.04666667	0.037	4.36
76.06	0.037	4.36
76.07305556	0.037	4.36
76.08638889	0.037	4.36
76.09944444	0.037	4.36
76.1125	0.037	4.36
76.12583333	0.037	4.36
76.13888889	0.037	4.36
76.15194444	0.037	4.36
76.16527778	0.037	4.35
76.17833333	0.037	4.35
76.19138889	0.037	4.35
76.20472222	0.037	4.35
76.21777778	0.037	4.35
76.23111111	0.037	4.35
76.24416667	0.037	4.35
76.25722222	0.037	4.35
76.27027778	0.037	4.35
76.28361111	0.037	4.35
76.29666667	0.037	4.35
76.30972222	0.037	4.35
76.32305556	0.037	4.35
76.33611111	0.037	4.35
76.34944444	0.037	4.35
76.3625	0.037	4.35
76.37555556	0.037	4.35
76.38861111	0.037	4.35
76.40194444	0.037	4.35
76.415	0.037	4.35
76.42805556	0.037	4.35
76.44138889	0.037	4.35
76.45444444	0.037	4.35
76.4675	0.037	4.35
76.48083333	0.037	4.35
76.49416667	0.037	4.35
76.50722222	0.037	4.35
76.52027778	0.037	4.35
76.53333333	0.037	4.35
76.54666667	0.037	4.35
76.55972222	0.037	4.35
76.57277778	0.037	4.34
76.58583333	0.037	4.34
76.59916667	0.037	4.34
76.61222222	0.037	4.34
76.62527778	0.037	4.34
76.63861111	0.037	4.34
76.65166667	0.037	4.34
76.66472222	0.037	4.34
76.67777778	0.037	4.34
76.69111111	0.037	4.34
76.70416667	0.037	4.34
76.71722222	0.037	4.34
76.73055556	0.037	4.34
76.74361111	0.037	4.34
76.75666667	0.037	4.34
76.76972222	0.037	4.34
76.78305556	0.037	4.34
76.79611111	0.037	4.34
76.80944444	0.037	4.34
76.8225	0.037	4.34
76.83555556	0.037	4.34
76.84888889	0.037	4.34
76.86194444	0.037	4.34
76.875	0.037	4.34
76.88805556	0.037	4.34
76.90138889	0.037	4.34
76.91444444	0.037	4.34
76.9275	0.037	4.34
76.94083333	0.037	4.34
76.95388889	0.037	4.34
76.96694444	0.037	4.33
76.98027778	0.037	4.33
76.99333333	0.037	4.33
77.00638889	0.037	4.33
77.01944444	0.037	4.33
77.03277778	0.037	4.33
77.04583333	0.037	4.33
77.05888889	0.037	4.33
77.07222222	0.037	4.33
77.08527778	0.037	4.33
77.09833333	0.037	4.33
77.11166667	0.037	4.33
77.12472222	0.037	4.33
77.13777778	0.037	4.33
77.15083333	0.037	4.33
77.16416667	0.037	4.33
77.17722222	0.037	4.33
77.19027778	0.037	4.33
77.20333333	0.037	4.33
77.21666667	0.037	4.33
77.22972222	0.037	4.33
77.24277778	0.037	4.33
77.25611111	0.037	4.33
77.26916667	0.037	4.33
77.28222222	0.037	4.33
77.29527778	0.037	4.33
77.30861111	0.037	4.33
77.32166667	0.037	4.33
77.335	0.037	4.33
77.34805556	0.037	4.33
77.36111111	0.037	4.33
77.37444444	0.037	4.33
77.3875	0.037	4.33
77.40055556	0.037	4.33
77.41361111	0.037	4.32
77.42694444	0.037	4.32
77.44	0.037	4.32
77.45305556	0.037	4.32
77.46638889	0.037	4.32
77.47944444	0.037	4.32
77.4925	0.037	4.32
77.50555556	0.037	4.32
77.51888889	0.037	4.32
77.53194444	0.037	4.32
77.545	0.037	4.32
77.55833333	0.037	4.32
77.57138889	0.037	4.32
77.58444444	0.037	4.32
77.59777778	0.037	4.32
77.61083333	0.037	4.32
77.62388889	0.037	4.32
77.63694444	0.037	4.32
77.65027778	0.037	4.32
77.66333333	0.037	4.32
77.67638889	0.037	4.32
77.68972222	0.037	4.32
77.70277778	0.037	4.32
77.71583333	0.037	4.32
77.72916667	0.037	4.32
77.74222222	0.037	4.32
77.75527778	0.037	4.32
77.76861111	0.037	4.32
77.78166667	0.037	4.32
77.79472222	0.037	4.32
77.80805556	0.037	4.31
77.82111111	0.037	4.31
77.83416667	0.037	4.31
77.8475	0.037	4.31
77.86055556	0.037	4.31
77.87361111	0.037	4.31
77.88666667	0.037	4.31
77.9	0.037	4.31
77.91305556	0.037	4.31
77.92611111	0.037	4.31
77.93944444	0.037	4.31
77.9525	0.037	4.31
77.96583333	0.037	4.31
77.97888889	0.037	4.31
77.99194444	0.037	4.31
78.00527778	0.037	4.31
78.01833333	0.037	4.31
78.03138889	0.037	4.31
78.04444444	0.037	4.31
78.05777778	0.037	4.31
78.07083333	0.037	4.31
78.08388889	0.037	4.31
78.09722222	0.037	4.31
78.11027778	0.037	4.31
78.12333333	0.037	4.31
78.13666667	0.037	4.31
78.14972222	0.037	4.31
78.16277778	0.037	4.31
78.17611111	0.037	4.31
78.18916667	0.037	4.31
78.20222222	0.037	4.31
78.21527778	0.037	4.31
78.22861111	0.037	4.31
78.24166667	0.037	4.31
78.25472222	0.037	4.31
78.26777778	0.037	4.3
78.28111111	0.037	4.3
78.29416667	0.037	4.3
78.3075	0.037	4.3
78.32055556	0.037	4.3
78.33388889	0.037	4.3
78.34694444	0.037	4.3
78.36	0.037	4.3
78.37333333	0.037	4.3
78.38638889	0.037	4.3
78.39944444	0.037	4.3
78.4125	0.037	4.3
78.42583333	0.037	4.3
78.43888889	0.037	4.3
78.45194444	0.037	4.3
78.46527778	0.037	4.3
78.47833333	0.037	4.3
78.49138889	0.037	4.3
78.50472222	0.037	4.3
78.51777778	0.037	4.3
78.53083333	0.037	4.3
78.54388889	0.037	4.3
78.55722222	0.037	4.3
78.57027778	0.037	4.3
78.58333333	0.037	4.3
78.59666667	0.037	4.3
78.60972222	0.037	4.3
78.62277778	0.037	4.3
78.63611111	0.037	4.3
78.64916667	0.037	4.3
78.66222222	0.037	4.3
78.67527778	0.037	4.29
78.68861111	0.037	4.29
78.70166667	0.037	4.29
78.71472222	0.037	4.29
78.72777778	0.037	4.29
78.74111111	0.037	4.29
78.75444444	0.037	4.29
78.7675	0.037	4.29
78.78055556	0.037	4.29
78.79388889	0.037	4.29
78.80694444	0.037	4.29
78.82	0.037	4.29
78.83305556	0.037	4.29
78.84638889	0.037	4.29
78.85944444	0.037	4.29
78.8725	0.037	4.29
78.88583333	0.037	4.29
78.89888889	0.037	4.29
78.91194444	0.037	4.29
78.925	0.037	4.29
78.93805556	0.037	4.29
78.95138889	0.037	4.29
78.96444444	0.037	4.29
78.9775	0.037	4.29
78.99083333	0.037	4.29
79.00388889	0.037	4.29
79.01694444	0.037	4.29
79.03	0.037	4.29
79.04333333	0.037	4.29
79.05638889	0.037	4.29
79.06944444	0.037	4.29
79.08277778	0.037	4.28
79.09583333	0.037	4.28
79.10888889	0.037	4.28
79.12194444	0.037	4.28
79.13527778	0.037	4.28
79.14833333	0.037	4.28
79.16138889	0.037	4.28
79.17444444	0.037	4.28
79.18777778	0.037	4.28
79.20083333	0.037	4.28
79.21388889	0.037	4.28
79.22722222	0.037	4.28
79.24027778	0.037	4.28
79.25333333	0.037	4.28
79.26666667	0.037	4.28
79.27972222	0.037	4.28
79.29277778	0.037	4.28
79.30611111	0.037	4.28
79.31916667	0.037	4.28
79.33222222	0.037	4.28
79.34527778	0.037	4.28
79.35861111	0.037	4.28
79.37166667	0.037	4.28
79.38472222	0.037	4.28
79.39777778	0.037	4.28
79.41111111	0.037	4.28
79.42416667	0.037	4.28
79.43722222	0.037	4.28
79.45055556	0.037	4.28
79.46361111	0.037	4.28
79.47666667	0.037	4.28
79.49	0.037	4.28
79.50305556	0.037	4.28
79.51611111	0.037	4.28
79.52916667	0.037	4.28
79.5425	0.037	4.28
79.55555556	0.037	4.27
79.56888889	0.037	4.27
79.58194444	0.037	4.27
79.595	0.037	4.27
79.60833333	0.037	4.27
79.62138889	0.037	4.27
79.63472222	0.037	4.27
79.64777778	0.037	4.27
79.66083333	0.037	4.27
79.67416667	0.037	4.27
79.68722222	0.037	4.27
79.70027778	0.037	4.27
79.71361111	0.037	4.27
79.72666667	0.037	4.27
79.73972222	0.037	4.27
79.75277778	0.037	4.27
79.76611111	0.037	4.27
79.77916667	0.037	4.27
79.7925	0.037	4.27
79.80555556	0.037	4.27
79.81861111	0.037	4.27
79.83166667	0.037	4.27
79.845	0.037	4.27
79.85805556	0.037	4.27
79.87111111	0.037	4.27
79.88444444	0.037	4.27
79.8975	0.037	4.27
79.91055556	0.037	4.27
79.92361111	0.037	4.27
79.93694444	0.037	4.27
79.95	0.037	4.27
79.96305556	0.037	4.27
79.97638889	0.037	4.27
79.98944444	0.037	4.27
80.00277778	0.037	4.27
80.01583333	0.037	4.26
80.02888889	0.037	4.26
80.04222222	0.037	4.26
80.05527778	0.037	4.26
80.06833333	0.037	4.26
80.08166667	0.037	4.26
80.09472222	0.037	4.26
80.10777778	0.037	4.26
80.12111111	0.037	4.26
80.13416667	0.037	4.26
80.14722222	0.037	4.26
80.16055556	0.037	4.26
80.17361111	0.037	4.26
80.18666667	0.037	4.26
80.2	0.037	4.26
80.21305556	0.037	4.26
80.22611111	0.037	4.26
80.23916667	0.037	4.26
80.2525	0.037	4.26
80.26555556	0.037	4.26
80.27861111	0.037	4.26
80.29194444	0.037	4.26
80.305	0.037	4.26
80.31805556	0.037	4.26
80.33138889	0.037	4.26
80.34444444	0.037	4.26
80.3575	0.037	4.26
80.37083333	0.037	4.26
80.38388889	0.037	4.26
80.39694444	0.037	4.26
80.41027778	0.037	4.26
80.42333333	0.037	4.26
80.43638889	0.037	4.26
80.44972222	0.037	4.26
80.46277778	0.037	4.26
80.47583333	0.037	4.26
80.48916667	0.037	4.26
80.50222222	0.037	4.25
80.51527778	0.037	4.25
80.52861111	0.037	4.25
80.54166667	0.037	4.25
80.55472222	0.037	4.25
80.56805556	0.037	4.25
80.58111111	0.037	4.25
80.59416667	0.037	4.25
80.6075	0.037	4.25
80.62055556	0.037	4.25
80.63388889	0.037	4.25
80.64694444	0.037	4.25
80.66	0.037	4.25
80.67305556	0.037	4.25
80.68638889	0.037	4.25
80.69944444	0.037	4.25
80.7125	0.037	4.25
80.72583333	0.037	4.25
80.73888889	0.037	4.25
80.75194444	0.037	4.25
80.76527778	0.037	4.25
80.77833333	0.037	4.25
80.79138889	0.037	4.25
80.80472222	0.037	4.25
80.81777778	0.037	4.25
80.83083333	0.037	4.25
80.84416667	0.037	4.25
80.85722222	0.037	4.25
80.87027778	0.037	4.25
80.88361111	0.037	4.25
80.89666667	0.037	4.25
80.91	0.037	4.25
80.92305556	0.037	4.25
80.93638889	0.037	4.25
80.94944444	0.037	4.25
80.9625	0.037	4.25
80.97583333	0.037	4.25
80.98888889	0.037	4.25
81.00194444	0.037	4.24
81.01527778	0.037	4.24
81.02833333	0.037	4.24
81.04138889	0.037	4.24
81.05472222	0.037	4.24
81.06777778	0.037	4.24
81.08083333	0.037	4.24
81.09416667	0.037	4.24
81.10722222	0.037	4.24
81.12027778	0.037	4.24
81.13361111	0.037	4.24
81.14666667	0.037	4.24
81.15972222	0.037	4.24
81.17305556	0.037	4.24
81.18611111	0.037	4.24
81.19944444	0.037	4.24
81.2125	0.037	4.24
81.22555556	0.037	4.24
81.23861111	0.037	4.24
81.25194444	0.037	4.24
81.265	0.037	4.24
81.27805556	0.037	4.24
81.29138889	0.037	4.24
81.30444444	0.037	4.24
81.3175	0.037	4.24
81.33083333	0.037	4.24
81.34388889	0.037	4.24
81.35694444	0.037	4.24
81.37	0.037	4.24
81.38333333	0.037	4.24
81.39638889	0.037	4.24
81.40944444	0.037	4.24
81.42277778	0.037	4.24
81.43583333	0.037	4.24
81.44888889	0.037	4.24
81.46194444	0.037	4.24
81.47527778	0.037	4.24
81.48833333	0.037	4.24
81.50138889	0.037	4.23
81.51472222	0.037	4.23
81.52777778	0.037	4.23
81.54083333	0.037	4.23
81.55416667	0.037	4.23
81.56722222	0.037	4.23
81.58027778	0.037	4.23
81.59361111	0.037	4.23
81.60666667	0.037	4.23
81.61972222	0.036	4.23
81.63305556	0.037	4.23
81.64611111	0.036	4.23
81.65916667	0.036	4.23
81.67222222	0.036	4.23
81.68555556	0.036	4.23
81.69861111	0.036	4.23
81.71166667	0.036	4.23
81.72472222	0.036	4.23
81.73805556	0.036	4.23
81.75111111	0.036	4.23
81.76416667	0.036	4.23
81.77722222	0.036	4.23
81.79055556	0.036	4.23
81.80361111	0.036	4.23
81.81666667	0.036	4.23
81.83	0.036	4.23
81.84305556	0.036	4.23
81.85611111	0.036	4.23
81.86916667	0.036	4.23
81.8825	0.036	4.23
81.89555556	0.036	4.23
81.90861111	0.036	4.23
81.92194444	0.036	4.23
81.935	0.036	4.23
81.94805556	0.036	4.23
81.96138889	0.036	4.23
81.97444444	0.036	4.22
81.9875	0.036	4.22
82.00083333	0.036	4.22
82.01388889	0.036	4.22
82.02694444	0.036	4.22
82.04	0.036	4.22
82.05333333	0.036	4.22
82.06638889	0.036	4.22
82.07944444	0.036	4.22
82.0925	0.036	4.22
82.10583333	0.036	4.22
82.11888889	0.036	4.22
82.13194444	0.036	4.22
82.14527778	0.036	4.22
82.15833333	0.036	4.22
82.17138889	0.036	4.22
82.18444444	0.036	4.22
82.19777778	0.036	4.22
82.21083333	0.036	4.22
82.22388889	0.036	4.22
82.23722222	0.036	4.22
82.25027778	0.036	4.22
82.26333333	0.036	4.22
82.27666667	0.036	4.22
82.28972222	0.036	4.22
82.30277778	0.036	4.22
82.31583333	0.036	4.22
82.32916667	0.036	4.22
82.34222222	0.036	4.22
82.35527778	0.036	4.22
82.36861111	0.036	4.22
82.38166667	0.036	4.22
82.395	0.036	4.22
82.40805556	0.036	4.22
82.42111111	0.036	4.22
82.43444444	0.036	4.22
82.4475	0.036	4.22
82.46055556	0.036	4.22
82.47388889	0.036	4.22
82.48694444	0.036	4.22
82.5	0.036	4.22
82.51333333	0.036	4.21
82.52638889	0.036	4.21
82.53944444	0.036	4.21
82.55277778	0.036	4.21
82.56583333	0.036	4.21
82.57916667	0.036	4.21
82.59222222	0.036	4.21
82.60527778	0.036	4.21
82.61861111	0.036	4.21
82.63166667	0.036	4.21
82.64472222	0.036	4.21
82.65777778	0.036	4.21
82.67111111	0.036	4.21
82.68416667	0.036	4.21
82.69722222	0.036	4.21
82.71027778	0.036	4.21
82.72361111	0.036	4.21
82.73666667	0.036	4.21
82.74972222	0.036	4.21
82.76305556	0.036	4.21
82.77611111	0.036	4.21
82.78916667	0.036	4.21
82.8025	0.036	4.21
82.81555556	0.036	4.21
82.82888889	0.036	4.21
82.84194444	0.036	4.21
82.855	0.036	4.21
82.86805556	0.036	4.21
82.88138889	0.036	4.21
82.89444444	0.036	4.21
82.9075	0.036	4.21
82.92083333	0.036	4.21
82.93388889	0.036	4.21
82.94722222	0.036	4.21
82.96027778	0.036	4.21
82.97333333	0.036	4.21
82.98638889	0.036	4.21
82.99972222	0.036	4.21
83.01277778	0.036	4.21
83.02611111	0.036	4.21
83.03916667	0.036	4.2
83.05222222	0.036	4.2
83.06555556	0.036	4.2
83.07861111	0.036	4.2
83.09166667	0.036	4.2
83.10472222	0.036	4.2
83.11805556	0.036	4.2
83.13111111	0.036	4.2
83.14416667	0.036	4.2
83.1575	0.036	4.2
83.17055556	0.036	4.2
83.18361111	0.036	4.2
83.19666667	0.036	4.2
83.21	0.036	4.2
83.22305556	0.036	4.2
83.23611111	0.036	4.2
83.24944444	0.036	4.2
83.2625	0.036	4.2
83.27555556	0.036	4.2
83.28888889	0.036	4.2
83.30194444	0.036	4.2
83.315	0.036	4.2
83.32833333	0.036	4.2
83.34138889	0.036	4.2
83.35444444	0.036	4.2
83.36777778	0.036	4.2
83.38083333	0.036	4.2
83.39388889	0.036	4.2
83.40722222	0.036	4.2
83.42027778	0.036	4.2
83.43333333	0.036	4.2
83.44666667	0.036	4.2
83.45972222	0.036	4.2
83.47277778	0.036	4.19
83.48611111	0.036	4.19
83.49916667	0.036	4.19
83.51222222	0.036	4.19
83.52527778	0.036	4.19
83.53861111	0.036	4.19
83.55166667	0.036	4.19
83.56472222	0.036	4.19
83.57805556	0.036	4.19
83.59111111	0.036	4.19
83.60416667	0.036	4.19
83.61722222	0.036	4.19
83.63027778	0.036	4.19
83.64361111	0.036	4.19
83.65666667	0.036	4.19
83.67	0.036	4.19
83.68305556	0.036	4.19
83.69611111	0.036	4.19
83.70916667	0.036	4.19
83.7225	0.036	4.19
83.73555556	0.036	4.19
83.74861111	0.036	4.19
83.76194444	0.036	4.19
83.775	0.036	4.19
83.78805556	0.036	4.19
83.80138889	0.036	4.19
83.81444444	0.036	4.19
83.8275	0.036	4.19
83.84083333	0.036	4.19
83.85388889	0.036	4.19
83.86694444	0.036	4.19
83.88	0.036	4.19
83.89333333	0.036	4.19
83.90638889	0.036	4.19
83.91944444	0.036	4.19
83.9325	0.036	4.19
83.94583333	0.036	4.19
83.95888889	0.036	4.19
83.97194444	0.036	4.18
83.98527778	0.036	4.18
83.99833333	0.036	4.18
84.01138889	0.036	4.18
84.02472222	0.036	4.18
84.03777778	0.036	4.18
84.05111111	0.036	4.18
84.06416667	0.036	4.18
84.07722222	0.036	4.18
84.09055556	0.036	4.18
84.10388889	0.036	4.18
84.11694444	0.036	4.18
84.13027778	0.036	4.18
84.14333333	0.036	4.18
84.15638889	0.036	4.18
84.16972222	0.036	4.18
84.18277778	0.036	4.18
84.19583333	0.036	4.18
84.20916667	0.036	4.18
84.22222222	0.036	4.18
84.23527778	0.036	4.18
84.24833333	0.036	4.18
84.26166667	0.036	4.18
84.27472222	0.036	4.18
84.31611111	0.036	4.18
88.86083333	0.036	4.18
88.87388889	0.036	4.18
88.88694444	0.036	4.18
88.9	0.036	4.18
88.91305556	0.036	4.18
88.92611111	0.036	4.18
88.93916667	0.036	4.18
88.9525	0.036	4.18
88.96555556	0.036	4.18
88.97861111	0.036	4.18
88.99166667	0.036	4.18
89.00472222	0.036	4.18
89.01777778	0.036	4.18
89.03083333	0.036	4.17
89.04388889	0.036	4.17
89.05694444	0.036	4.17
89.07	0.036	4.17
89.08333333	0.036	4.17
89.09638889	0.036	4.17
89.10944444	0.036	4.17
89.1225	0.036	4.17
89.13555556	0.036	4.17
89.14861111	0.036	4.17
89.16166667	0.036	4.17
89.17472222	0.036	4.17
89.18777778	0.036	4.17
89.20083333	0.036	4.17
89.21388889	0.036	4.17
89.22694444	0.036	4.17
89.24	0.036	4.17
89.25305556	0.036	4.17
89.26611111	0.036	4.17
89.27916667	0.036	4.17
89.2925	0.036	4.17
89.30555556	0.036	4.17
89.31861111	0.036	4.17
89.33166667	0.036	4.17
89.34472222	0.036	4.17
89.35777778	0.036	4.17
89.37083333	0.036	4.17
89.38416667	0.036	4.17
89.39722222	0.036	4.17
89.41027778	0.036	4.17
89.42333333	0.036	4.17
89.43638889	0.036	4.17
89.44944444	0.036	4.17
89.4625	0.036	4.17
89.47555556	0.036	4.17
89.48861111	0.036	4.17
89.50166667	0.036	4.17
89.51472222	0.036	4.17
89.52777778	0.036	4.16
89.54083333	0.036	4.16
89.55388889	0.036	4.16
89.56694444	0.036	4.16
89.58	0.036	4.16
89.59305556	0.036	4.16
89.60611111	0.036	4.16
89.61916667	0.036	4.16
89.63222222	0.036	4.16
89.64527778	0.036	4.16
89.65861111	0.036	4.16
89.67166667	0.036	4.16
89.68472222	0.036	4.16
89.69777778	0.036	4.16
89.71083333	0.036	4.16
89.72388889	0.036	4.16
89.73694444	0.036	4.16
89.75	0.036	4.16
89.76305556	0.036	4.16
89.77611111	0.036	4.16
89.78916667	0.036	4.16
89.80222222	0.036	4.16
89.81527778	0.036	4.16
89.82833333	0.036	4.16
89.84138889	0.036	4.16
89.85444444	0.036	4.16
89.8675	0.036	4.16
89.88055556	0.036	4.16
89.89361111	0.036	4.16
89.90666667	0.036	4.16
89.91972222	0.036	4.16
89.93277778	0.036	4.16
89.94583333	0.036	4.16
89.95916667	0.036	4.16
89.97222222	0.036	4.16
89.98527778	0.036	4.16
89.99833333	0.036	4.16
90.01138889	0.036	4.16
90.02444444	0.036	4.16
90.0375	0.036	4.16
90.05055556	0.036	4.15
90.06361111	0.036	4.15
90.07666667	0.036	4.15
90.08972222	0.036	4.15
90.10277778	0.036	4.15
90.11583333	0.036	4.15
90.12888889	0.036	4.15
90.14194444	0.036	4.15
90.155	0.036	4.15
90.16805556	0.036	4.15
90.18111111	0.036	4.15
90.19416667	0.036	4.15
90.20722222	0.036	4.15
90.22027778	0.036	4.15
90.23333333	0.036	4.15
90.24638889	0.036	4.15
90.25944444	0.036	4.15
90.2725	0.036	4.15
90.28555556	0.036	4.15
90.29861111	0.036	4.15
90.31166667	0.036	4.15
90.325	0.036	4.15
90.33805556	0.036	4.15
90.35111111	0.036	4.15
90.36416667	0.036	4.15
90.37722222	0.036	4.15
90.39027778	0.036	4.15
90.40333333	0.036	4.15
90.41638889	0.036	4.15
90.42944444	0.036	4.15
90.4425	0.036	4.15
90.45555556	0.036	4.15
90.46861111	0.036	4.15
90.48166667	0.036	4.15
90.49472222	0.036	4.15
90.50777778	0.036	4.15
90.52083333	0.036	4.15
90.53388889	0.036	4.15
90.54694444	0.036	4.15
90.56027778	0.036	4.15
90.57333333	0.036	4.14
90.58638889	0.036	4.14
90.59944444	0.036	4.14
90.6125	0.036	4.14
90.62555556	0.036	4.14
90.63861111	0.036	4.14
90.65166667	0.036	4.14
90.66472222	0.036	4.14
90.67777778	0.036	4.14
90.69083333	0.036	4.14
90.70388889	0.036	4.14
90.71694444	0.036	4.14
90.73	0.036	4.14
90.74305556	0.036	4.14
90.75611111	0.036	4.14
90.76916667	0.036	4.14
90.78222222	0.036	4.14
90.79527778	0.036	4.14
90.80833333	0.036	4.14
90.82138889	0.036	4.14
90.83472222	0.036	4.14
90.84777778	0.036	4.14
90.86083333	0.036	4.14
90.87388889	0.036	4.14
90.88694444	0.036	4.14
90.9	0.036	4.14
90.91305556	0.036	4.14
90.92611111	0.036	4.14
90.93916667	0.036	4.14
90.95222222	0.036	4.14
90.96527778	0.036	4.14
90.97833333	0.036	4.14
90.99138889	0.036	4.14
91.00444444	0.036	4.14
91.0175	0.036	4.14
91.03055556	0.036	4.14
91.04361111	0.036	4.14
91.05666667	0.036	4.14
91.06972222	0.036	4.14
91.08277778	0.036	4.14
91.09583333	0.036	4.13
91.10888889	0.036	4.13
91.12194444	0.036	4.13
91.135	0.036	4.13
91.14805556	0.036	4.13
91.16111111	0.036	4.13
91.17416667	0.036	4.13
91.1875	0.036	4.13
91.20055556	0.036	4.13
91.21361111	0.036	4.13
91.22666667	0.036	4.13
91.23972222	0.036	4.13
91.25277778	0.036	4.13
91.26583333	0.036	4.13
91.27888889	0.036	4.13
91.29194444	0.036	4.13
91.305	0.036	4.13
91.31805556	0.036	4.13
91.33111111	0.036	4.13
91.34416667	0.036	4.13
91.35722222	0.036	4.13
91.37027778	0.036	4.13
91.38333333	0.036	4.13
91.39638889	0.036	4.13
91.40944444	0.036	4.13
91.4225	0.036	4.13
91.43555556	0.036	4.13
91.44861111	0.036	4.13
91.46166667	0.036	4.13
91.47472222	0.036	4.13
91.48805556	0.036	4.13
91.50111111	0.036	4.13
91.51416667	0.036	4.13
91.52722222	0.036	4.13
91.54027778	0.036	4.13
91.55333333	0.036	4.13
91.56638889	0.036	4.13
91.57944444	0.036	4.13
91.5925	0.036	4.13
91.60555556	0.036	4.13
91.61861111	0.036	4.13
91.63166667	0.036	4.12
91.64472222	0.036	4.12
91.65777778	0.036	4.12
91.67083333	0.036	4.12
91.68388889	0.036	4.12
91.69694444	0.036	4.12
91.71	0.036	4.12
91.72305556	0.036	4.12
91.73611111	0.036	4.12
91.74916667	0.036	4.12
91.76222222	0.036	4.12
91.77527778	0.036	4.12
91.78833333	0.036	4.12
91.80166667	0.036	4.12
91.81472222	0.036	4.12
91.82777778	0.036	4.12
91.84083333	0.036	4.12
91.85388889	0.036	4.12
91.86694444	0.036	4.12
91.88027778	0.036	4.12
91.89333333	0.036	4.12
91.90638889	0.036	4.12
91.91944444	0.036	4.12
91.9325	0.036	4.12
91.94555556	0.036	4.12
91.95861111	0.036	4.12
91.97166667	0.036	4.12
91.98472222	0.036	4.12
91.99777778	0.036	4.12
92.01083333	0.036	4.12
92.02388889	0.036	4.12
92.03694444	0.036	4.12
92.05	0.036	4.12
92.06305556	0.036	4.12
92.07611111	0.036	4.12
92.08916667	0.036	4.12
92.10222222	0.036	4.11
92.11527778	0.036	4.11
92.12833333	0.036	4.11
92.14166667	0.036	4.11
92.15472222	0.036	4.11
92.16777778	0.036	4.11
92.18083333	0.036	4.11
92.19388889	0.036	4.11
92.20694444	0.036	4.11
92.22	0.036	4.11
92.23305556	0.036	4.11
92.24611111	0.036	4.11
92.25916667	0.036	4.11
92.27222222	0.036	4.11
92.28527778	0.036	4.11
92.29833333	0.036	4.11
92.31166667	0.036	4.11
92.32472222	0.036	4.11
92.33777778	0.036	4.11
92.35083333	0.036	4.11
92.36388889	0.036	4.11
92.37694444	0.036	4.11
92.39	0.036	4.11
92.40305556	0.036	4.11
92.41611111	0.036	4.11
92.42916667	0.036	4.11
92.44222222	0.036	4.11
92.45527778	0.036	4.11
92.46833333	0.036	4.11
92.48138889	0.036	4.11
92.49444444	0.036	4.11
92.5075	0.036	4.11
92.52055556	0.036	4.11
92.53361111	0.036	4.11
92.54666667	0.036	4.1
92.55972222	0.036	4.1
92.57277778	0.036	4.1
92.58583333	0.036	4.1
92.59888889	0.036	4.1
92.61194444	0.036	4.1
92.625	0.036	4.1
92.63833333	0.036	4.1
92.65138889	0.036	4.1
92.66444444	0.036	4.1
92.6775	0.036	4.1
92.69055556	0.036	4.1
92.70361111	0.036	4.1
92.71666667	0.036	4.1
92.72972222	0.036	4.1
92.74277778	0.036	4.1
92.75583333	0.036	4.1
92.76888889	0.036	4.1
92.78194444	0.036	4.1
92.795	0.036	4.1
92.80805556	0.036	4.1
92.82111111	0.036	4.1
92.83416667	0.036	4.1
92.84722222	0.036	4.1
92.86027778	0.036	4.1
92.87333333	0.036	4.1
92.88638889	0.036	4.1
92.89944444	0.036	4.1
92.9125	0.036	4.1
92.92555556	0.036	4.1
92.93861111	0.036	4.1
92.95166667	0.036	4.1
92.96472222	0.036	4.1
92.97777778	0.036	4.09
92.99083333	0.036	4.09
93.00388889	0.036	4.09
93.01694444	0.036	4.09
93.03	0.036	4.09
93.04305556	0.036	4.09
93.05611111	0.036	4.09
93.06916667	0.036	4.09
93.0825	0.036	4.09
93.09555556	0.036	4.09
93.10861111	0.036	4.09
93.12166667	0.036	4.09
93.13472222	0.036	4.09
93.14777778	0.036	4.09
93.16083333	0.036	4.09
93.17388889	0.036	4.09
93.18694444	0.036	4.09
93.2	0.036	4.09
93.21305556	0.036	4.09
93.22611111	0.036	4.09
93.23916667	0.036	4.09
93.25222222	0.036	4.09
93.26527778	0.036	4.09
93.27833333	0.036	4.09
93.29138889	0.036	4.09
93.30472222	0.036	4.09
93.31777778	0.036	4.09
93.33083333	0.036	4.09
93.34388889	0.036	4.09
93.35694444	0.036	4.09
93.37	0.036	4.09
93.38305556	0.036	4.09
93.39611111	0.036	4.09
93.40916667	0.036	4.09
93.42222222	0.036	4.09
93.43527778	0.036	4.09
93.44833333	0.036	4.08
93.46138889	0.036	4.08
93.47444444	0.036	4.08
93.4875	0.036	4.08
93.50055556	0.036	4.08
93.51361111	0.036	4.08
93.52666667	0.036	4.08
93.53972222	0.036	4.08
93.55277778	0.036	4.08
93.56583333	0.036	4.08
93.57888889	0.036	4.08
93.59194444	0.036	4.08
93.605	0.036	4.08
93.61805556	0.036	4.08
93.63111111	0.036	4.08
93.64416667	0.036	4.08
93.65722222	0.036	4.08
93.67027778	0.036	4.08
93.68333333	0.036	4.08
93.69666667	0.036	4.08
93.70972222	0.036	4.08
93.72277778	0.036	4.08
93.73583333	0.036	4.08
93.74888889	0.036	4.08
93.76194444	0.036	4.08
93.775	0.036	4.08
93.78805556	0.036	4.08
93.80111111	0.036	4.08
93.81416667	0.036	4.08
93.82722222	0.036	4.08
93.84027778	0.036	4.08
93.85333333	0.036	4.08
93.86666667	0.036	4.08
93.87972222	0.036	4.08
93.89277778	0.036	4.08
93.90583333	0.036	4.08
93.91888889	0.036	4.08
93.93194444	0.036	4.08
93.945	0.036	4.07
93.95805556	0.036	4.07
93.97111111	0.036	4.07
93.98416667	0.036	4.07
93.99722222	0.036	4.07
94.01027778	0.036	4.07
94.02333333	0.036	4.07
94.03638889	0.036	4.07
94.04944444	0.036	4.07
94.0625	0.036	4.07
94.07555556	0.036	4.07
94.08861111	0.036	4.07
94.10194444	0.036	4.07
94.115	0.036	4.07
94.12805556	0.036	4.07
94.14111111	0.036	4.07
94.15416667	0.036	4.07
94.16722222	0.036	4.07
94.18027778	0.036	4.07
94.19333333	0.036	4.07
94.20638889	0.036	4.07
94.21944444	0.036	4.07
94.2325	0.036	4.07
94.24555556	0.036	4.07
94.25861111	0.036	4.07
94.27166667	0.036	4.07
94.28472222	0.036	4.07
94.29777778	0.036	4.07
94.31083333	0.036	4.07
94.32388889	0.036	4.07
94.33694444	0.036	4.07
94.35	0.036	4.07
94.36305556	0.036	4.07
94.37611111	0.036	4.07
94.38916667	0.036	4.07
94.40222222	0.036	4.07
94.41527778	0.036	4.07
94.42833333	0.036	4.07
94.44138889	0.036	4.07
94.45444444	0.036	4.06
94.4675	0.036	4.06
94.48055556	0.036	4.06
94.49361111	0.036	4.06
94.50666667	0.036	4.06
94.51972222	0.036	4.06
94.53305556	0.036	4.06
94.54611111	0.036	4.06
94.55916667	0.036	4.06
94.57222222	0.036	4.06
94.58527778	0.036	4.06
94.59833333	0.036	4.06
94.61138889	0.036	4.06
94.62444444	0.036	4.06
94.6375	0.036	4.06
94.65055556	0.036	4.06
94.66361111	0.036	4.06
94.67666667	0.036	4.06
94.68972222	0.036	4.06
94.70277778	0.036	4.06
94.71583333	0.036	4.06
94.72888889	0.036	4.06
94.74194444	0.036	4.06
94.755	0.036	4.06
94.76805556	0.036	4.06
94.78111111	0.036	4.06
94.79416667	0.036	4.06
94.80722222	0.036	4.06
94.82027778	0.036	4.06
94.83361111	0.036	4.06
94.84666667	0.036	4.06
94.85972222	0.036	4.06
94.87277778	0.036	4.06
94.88583333	0.036	4.06
94.89888889	0.036	4.06
94.91194444	0.036	4.06
94.925	0.036	4.06
94.93805556	0.036	4.05
94.95111111	0.036	4.05
94.96416667	0.036	4.05
94.97722222	0.036	4.05
94.99027778	0.036	4.05
95.00333333	0.036	4.05
95.01638889	0.036	4.05
95.02944444	0.036	4.05
95.0425	0.036	4.05
95.05555556	0.036	4.05
95.06861111	0.036	4.05
95.08166667	0.036	4.05
95.09472222	0.036	4.05
95.10777778	0.036	4.05
95.12083333	0.036	4.05
95.13388889	0.036	4.05
95.14694444	0.036	4.05
95.16	0.036	4.05
95.17305556	0.036	4.05
95.18611111	0.036	4.05
95.19916667	0.036	4.05
95.21222222	0.036	4.05
95.22527778	0.036	4.05
95.23833333	0.036	4.05
95.25138889	0.036	4.05
95.26444444	0.036	4.05
95.2775	0.036	4.05
95.29055556	0.036	4.05
95.30361111	0.036	4.05
95.31666667	0.036	4.05
95.32972222	0.036	4.05
95.34277778	0.036	4.05
95.35583333	0.036	4.05
95.36888889	0.036	4.05
95.38194444	0.036	4.05
95.395	0.036	4.05
95.40805556	0.036	4.05
95.42111111	0.036	4.04
95.43416667	0.036	4.04
95.44722222	0.036	4.04
95.46027778	0.036	4.04
95.47333333	0.036	4.04
95.48638889	0.036	4.04
95.49944444	0.036	4.04
95.5125	0.036	4.04
95.52555556	0.036	4.04
95.53861111	0.036	4.04
95.55194444	0.036	4.04
95.565	0.036	4.04
95.57805556	0.036	4.04
95.59111111	0.036	4.04
95.60416667	0.036	4.04
95.61722222	0.036	4.04
95.63027778	0.036	4.04
95.64333333	0.036	4.04
95.65638889	0.036	4.04
95.66944444	0.036	4.04
95.6825	0.036	4.04
95.69555556	0.036	4.04
95.70861111	0.036	4.04
95.72166667	0.036	4.04
95.73472222	0.036	4.04
95.74777778	0.036	4.04
95.76083333	0.036	4.04
95.77388889	0.036	4.04
95.78694444	0.036	4.04
95.8	0.036	4.04
95.81333333	0.036	4.04
95.82638889	0.036	4.04
95.83944444	0.036	4.04
95.8525	0.036	4.04
95.86555556	0.036	4.04
95.87861111	0.036	4.04
95.89166667	0.036	4.04
95.90472222	0.036	4.04
95.91777778	0.036	4.04
95.93083333	0.036	4.03
95.94388889	0.036	4.03
95.95694444	0.036	4.03
95.97	0.036	4.03
95.98305556	0.036	4.03
95.99611111	0.036	4.03
96.00916667	0.036	4.03
96.02222222	0.036	4.03
96.03527778	0.036	4.03
96.04833333	0.036	4.03
96.06138889	0.036	4.03
96.07444444	0.036	4.03
96.0875	0.036	4.03
96.10083333	0.036	4.03
96.11388889	0.036	4.03
96.12694444	0.036	4.03
96.14	0.036	4.03
96.15305556	0.036	4.03
96.16611111	0.036	4.03
96.17916667	0.036	4.03
96.19222222	0.036	4.03
96.20527778	0.036	4.03
96.21833333	0.036	4.03
96.23138889	0.036	4.03
96.24444444	0.036	4.03
96.2575	0.036	4.03
96.27055556	0.036	4.03
96.28361111	0.036	4.03
96.29666667	0.036	4.03
96.30972222	0.036	4.03
96.32277778	0.036	4.03
96.33583333	0.036	4.03
96.34888889	0.036	4.03
96.36194444	0.036	4.03
96.375	0.036	4.03
96.38805556	0.036	4.03
96.40111111	0.036	4.03
96.41416667	0.036	4.03
96.42722222	0.036	4.03
96.44027778	0.036	4.02
96.45333333	0.036	4.02
96.46638889	0.036	4.02
96.47944444	0.036	4.02
96.4925	0.036	4.02
96.50555556	0.036	4.02
96.51888889	0.036	4.02
96.53194444	0.036	4.02
96.545	0.036	4.02
96.55805556	0.036	4.02
96.57111111	0.036	4.02
96.58416667	0.036	4.02
96.59722222	0.036	4.02
96.61027778	0.036	4.02
96.62333333	0.036	4.02
96.63638889	0.036	4.02
96.64944444	0.036	4.02
96.6625	0.036	4.02
96.67555556	0.036	4.02
96.68861111	0.036	4.02
96.70166667	0.036	4.02
96.71472222	0.036	4.02
96.72777778	0.036	4.02
96.74083333	0.036	4.02
96.75388889	0.036	4.02
96.76722222	0.036	4.02
96.78027778	0.036	4.02
96.79333333	0.036	4.02
96.80638889	0.036	4.02
96.81944444	0.036	4.02
96.83277778	0.036	4.02
96.84583333	0.036	4.02
96.85888889	0.036	4.02
96.87194444	0.036	4.02
96.885	0.036	4.02
96.89805556	0.036	4.02
96.91111111	0.036	4.02
96.92416667	0.036	4.01
96.93722222	0.036	4.01
96.95055556	0.036	4.01
96.96361111	0.036	4.01
96.97666667	0.036	4.01
96.98972222	0.036	4.01
97.00277778	0.036	4.01
97.01583333	0.036	4.01
97.02888889	0.036	4.01
97.04194444	0.036	4.01
97.055	0.036	4.01
97.06805556	0.036	4.01
97.08111111	0.036	4.01
97.09416667	0.036	4.01
97.10722222	0.036	4.01
97.12027778	0.036	4.01
97.13333333	0.036	4.01
97.14638889	0.036	4.01
97.15944444	0.036	4.01
97.1725	0.036	4.01
97.18555556	0.036	4.01
97.19888889	0.036	4.01
97.21194444	0.036	4.01
97.225	0.036	4.01
97.23805556	0.036	4.01
97.25111111	0.036	4.01
97.26416667	0.036	4.01
97.27722222	0.036	4.01
97.29027778	0.036	4.01
97.30333333	0.036	4.01
97.31638889	0.036	4.01
97.32944444	0.036	4.01
97.3425	0.036	4.01
97.35555556	0.036	4.01
97.36888889	0.036	4.01
97.38194444	0.036	4.01
97.395	0.036	4.01
97.40805556	0.036	4.01
97.42111111	0.036	4.01
97.43416667	0.036	4.01
97.44722222	0.036	4.01
97.46027778	0.036	4.01
97.47333333	0.036	4
97.48638889	0.036	4
97.49944444	0.036	4
97.5125	0.036	4
97.52555556	0.036	4
97.53861111	0.036	4
97.55166667	0.036	4
97.56472222	0.036	4
97.57777778	0.036	4
97.59083333	0.036	4
97.60388889	0.036	4
97.61694444	0.036	4
97.63	0.036	4
97.64305556	0.036	4
97.65611111	0.036	4
97.66916667	0.036	4
97.68222222	0.036	4
97.69527778	0.036	4
97.70833333	0.036	4
97.72166667	0.036	4
97.73472222	0.036	4
97.74777778	0.036	4
97.76083333	0.036	4
97.77388889	0.036	4
97.78694444	0.036	4
97.8	0.036	4
97.81305556	0.036	4
97.82611111	0.036	4
97.83944444	0.036	4
97.8525	0.036	4
97.86555556	0.036	4
97.87861111	0.036	4
97.89166667	0.036	4
97.90472222	0.036	4
97.91777778	0.036	4
97.93083333	0.036	4
97.94388889	0.036	4
97.95694444	0.036	4
97.97027778	0.036	4
97.98333333	0.036	4
97.99638889	0.036	4
98.00944444	0.036	4
98.0225	0.036	3.99
98.03555556	0.036	3.99
98.04861111	0.036	3.99
98.06166667	0.036	3.99
98.07472222	0.036	3.99
98.08777778	0.036	3.99
98.10083333	0.036	3.99
98.11388889	0.036	3.99
98.12694444	0.036	3.99
98.14	0.036	3.99
98.15305556	0.036	3.99
98.16611111	0.036	3.99
98.17916667	0.036	3.99
98.19222222	0.036	3.99
98.20527778	0.036	3.99
98.21833333	0.036	3.99
98.23138889	0.036	3.99
98.24444444	0.036	3.99
98.2575	0.036	3.99
98.27055556	0.036	3.99
98.28361111	0.036	3.99
98.29666667	0.036	3.99
98.30972222	0.036	3.99
98.32277778	0.036	3.99
98.33583333	0.036	3.99
98.34888889	0.036	3.99
98.36222222	0.036	3.99
98.37527778	0.036	3.99
98.38805556	0.036	3.99
98.40138889	0.036	3.99
98.41444444	0.036	3.99
98.4275	0.036	3.99
98.44055556	0.036	3.99
98.45361111	0.036	3.99
98.46666667	0.036	3.99
98.47972222	0.036	3.99
98.49277778	0.036	3.99
98.50583333	0.036	3.99
98.51888889	0.036	3.99
98.53194444	0.036	3.99
98.545	0.036	3.99
98.55805556	0.036	3.98
98.57111111	0.036	3.98
98.58416667	0.036	3.98
98.59722222	0.036	3.98
98.61027778	0.035	3.98
98.62333333	0.035	3.98
98.63638889	0.035	3.98
98.64944444	0.035	3.98
98.6625	0.035	3.98
98.67583333	0.035	3.98
98.68861111	0.035	3.98
98.70194444	0.035	3.98
98.715	0.035	3.98
98.72805556	0.035	3.98
98.74111111	0.035	3.98
98.75416667	0.035	3.98
98.76722222	0.035	3.98
98.78027778	0.035	3.98
98.79305556	0.035	3.98
98.80638889	0.035	3.98
98.81944444	0.035	3.98
98.8325	0.035	3.98
98.84555556	0.035	3.98
98.85861111	0.035	3.98
98.87166667	0.035	3.98
98.88472222	0.035	3.98
98.89777778	0.035	3.98
98.91083333	0.035	3.98
98.92694444	0.035	3.98
98.94027778	0.035	3.98
98.95444444	0.035	3.98
98.96805556	0.035	3.98
98.98111111	0.035	3.98
98.99416667	0.035	3.98
99.00722222	0.035	3.98
99.02027778	0.035	3.98
99.03333333	0.035	3.98
99.04638889	0.035	3.98
99.05944444	0.035	3.98
99.0725	0.035	3.98
99.08555556	0.035	3.97
99.09861111	0.035	3.97
99.11166667	0.035	3.97
99.12472222	0.035	3.97
99.13805556	0.035	3.97
99.15111111	0.035	3.97
99.16416667	0.035	3.97
99.17722222	0.035	3.97
99.19027778	0.035	3.97
99.20333333	0.035	3.97
99.21638889	0.035	3.97
99.22944444	0.035	3.97
99.2425	0.035	3.97
99.25555556	0.035	3.97
99.26861111	0.035	3.97
99.28166667	0.035	3.97
99.29472222	0.035	3.97
99.30777778	0.035	3.97
99.32083333	0.035	3.97
99.33388889	0.035	3.97
99.34694444	0.035	3.97
99.36	0.035	3.97
99.37305556	0.035	3.97
99.38611111	0.035	3.97
99.39916667	0.035	3.97
99.41222222	0.035	3.97
99.42527778	0.035	3.97
99.43833333	0.035	3.97
99.45138889	0.035	3.97
99.46444444	0.035	3.97
99.4775	0.035	3.97
99.49055556	0.035	3.97
99.50361111	0.035	3.97
99.51666667	0.035	3.97
99.53	0.035	3.97
99.54305556	0.035	3.97
99.55611111	0.035	3.97
99.56916667	0.035	3.97
99.58222222	0.035	3.97
99.59527778	0.035	3.97
99.60805556	0.035	3.97
99.62111111	0.035	3.97
99.63444444	0.035	3.97
99.64722222	0.035	3.96
99.66027778	0.035	3.96
99.67361111	0.035	3.96
99.68666667	0.035	3.96
99.69972222	0.035	3.96
99.71277778	0.035	3.96
99.72583333	0.035	3.96
99.73888889	0.035	3.96
99.75194444	0.035	3.96
99.765	0.035	3.96
99.77805556	0.035	3.96
99.79138889	0.035	3.96
99.80444444	0.035	3.96
99.8175	0.035	3.96
99.83055556	0.035	3.96
99.84361111	0.035	3.96
99.85666667	0.035	3.96
99.86972222	0.035	3.96
99.88277778	0.035	3.96
99.89583333	0.035	3.96
99.90888889	0.035	3.96
99.92194444	0.035	3.96
99.935	0.035	3.96
99.94805556	0.035	3.96
99.96111111	0.035	3.96
99.97416667	0.035	3.96
99.98722222	0.035	3.96
100.0002778	0.035	3.96
100.0133333	0.035	3.96
100.0263889	0.035	3.96
100.0394444	0.035	3.96
100.0525	0.035	3.96
100.0658333	0.035	3.96
100.0788889	0.035	3.96
100.0919444	0.035	3.96
100.105	0.035	3.96
100.1180556	0.035	3.96
100.1311111	0.035	3.96
100.1441667	0.035	3.96
100.1572222	0.035	3.96
100.1702778	0.035	3.96
100.1833333	0.035	3.96
100.1963889	0.035	3.96
100.2094444	0.035	3.96
100.2225	0.035	3.95
100.2355556	0.035	3.95
100.2486111	0.035	3.95
100.2616667	0.035	3.95
100.2747222	0.035	3.95
100.2877778	0.035	3.95
100.3008333	0.035	3.95
100.3138889	0.035	3.95
100.3269444	0.035	3.95
100.34	0.035	3.95
100.3530556	0.035	3.95
100.3661111	0.035	3.95
100.3791667	0.035	3.95
100.3922222	0.035	3.95
100.4052778	0.035	3.95
100.4183333	0.035	3.95
100.4313889	0.035	3.95
100.4444444	0.035	3.95
100.4575	0.035	3.95
100.4705556	0.035	3.95
100.4836111	0.035	3.95
100.4966667	0.035	3.95
100.5097222	0.035	3.95
100.5230556	0.035	3.95
100.5361111	0.035	3.95
100.5491667	0.035	3.95
100.5622222	0.035	3.95
100.5752778	0.035	3.95
100.5883333	0.035	3.95
100.6011111	0.035	3.95
100.6141667	0.035	3.95
100.6275	0.035	3.95
100.6405556	0.035	3.95
100.6536111	0.035	3.95
100.6666667	0.035	3.95
100.6797222	0.035	3.95
100.6927778	0.035	3.95
100.7058333	0.035	3.95
100.7188889	0.035	3.95
100.7319444	0.035	3.95
100.745	0.035	3.95
100.7580556	0.035	3.95
100.7711111	0.035	3.95
100.7841667	0.035	3.95
100.7972222	0.035	3.95
100.8102778	0.035	3.94
100.8233333	0.035	3.94
100.8363889	0.035	3.94
100.8494444	0.035	3.94
100.8625	0.035	3.94
100.8755556	0.035	3.94
100.8886111	0.035	3.94
100.9016667	0.035	3.94
100.9147222	0.035	3.94
100.9277778	0.035	3.94
100.9408333	0.035	3.94
100.9538889	0.035	3.94
100.9672222	0.035	3.94
100.9802778	0.035	3.94
100.9933333	0.035	3.94
101.0063889	0.035	3.94
101.0194444	0.035	3.94
101.0325	0.035	3.94
101.0455556	0.035	3.94
101.0586111	0.035	3.94
101.0716667	0.035	3.94
101.0847222	0.035	3.94
101.0977778	0.035	3.94
101.1108333	0.035	3.94
101.1238889	0.035	3.94
101.1369444	0.035	3.94
101.15	0.035	3.94
101.1630556	0.035	3.94
101.1761111	0.035	3.94
101.1891667	0.035	3.94
101.2022222	0.035	3.94
101.2152778	0.035	3.94
101.2283333	0.035	3.94
101.2413889	0.035	3.94
101.2544444	0.035	3.94
101.2675	0.035	3.94
101.2805556	0.035	3.94
101.2936111	0.035	3.94
101.3066667	0.035	3.94
101.3197222	0.035	3.94
101.3327778	0.035	3.94
101.3458333	0.035	3.94
101.3588889	0.035	3.94
101.3719444	0.035	3.94
101.385	0.035	3.94
101.3980556	0.035	3.94
101.4111111	0.035	3.93
101.4244444	0.035	3.93
101.4375	0.035	3.93
101.4505556	0.035	3.93
101.4636111	0.035	3.93
101.4766667	0.035	3.93
101.4897222	0.035	3.93
101.5027778	0.035	3.93
101.5158333	0.035	3.93
101.5288889	0.035	3.93
101.5422222	0.035	3.93
101.5552778	0.035	3.93
101.5683333	0.035	3.93
101.5813889	0.035	3.93
101.5944444	0.035	3.93
101.6075	0.035	3.93
101.6205556	0.035	3.93
101.6336111	0.035	3.93
101.6466667	0.035	3.93
101.6597222	0.035	3.93
101.6727778	0.035	3.93
101.6858333	0.035	3.93
101.6988889	0.035	3.93
101.7119444	0.035	3.93
101.725	0.035	3.93
101.7380556	0.035	3.93
101.7511111	0.035	3.93
101.7641667	0.035	3.93
101.7772222	0.035	3.93
101.7902778	0.035	3.93
101.8033333	0.035	3.93
101.8163889	0.035	3.93
101.8294444	0.035	3.93
101.8425	0.035	3.93
101.8555556	0.035	3.93
101.8686111	0.035	3.93
101.8816667	0.035	3.93
101.8947222	0.035	3.93
101.9077778	0.035	3.93
101.9208333	0.035	3.93
101.9338889	0.035	3.93
101.9469444	0.035	3.93
101.96	0.035	3.93
101.9730556	0.035	3.93
101.9861111	0.035	3.93
101.9991667	0.035	3.93
102.0122222	0.035	3.92
102.0252778	0.035	3.92
102.0383333	0.035	3.92
102.0513889	0.035	3.92
102.0644444	0.035	3.92
102.0777778	0.035	3.92
102.0908333	0.035	3.92
102.1038889	0.035	3.92
102.1169444	0.035	3.92
102.13	0.035	3.92
102.1430556	0.035	3.92
102.1561111	0.035	3.92
102.1691667	0.035	3.92
102.1822222	0.035	3.92
102.1952778	0.035	3.92
102.2083333	0.035	3.92
102.2213889	0.035	3.92
102.2344444	0.035	3.92
102.2475	0.035	3.92
102.2605556	0.035	3.92
102.2736111	0.035	3.92
102.2866667	0.035	3.92
102.2997222	0.035	3.92
102.3127778	0.035	3.92
102.3258333	0.035	3.92
102.3388889	0.035	3.92
102.3519444	0.035	3.92
102.365	0.035	3.92
102.3780556	0.035	3.92
102.3911111	0.035	3.92
102.4041667	0.035	3.92
102.4172222	0.035	3.92
102.4302778	0.035	3.92
102.4433333	0.035	3.92
102.4563889	0.035	3.92
102.4694444	0.035	3.92
102.4825	0.035	3.92
102.4955556	0.035	3.92
102.5086111	0.035	3.92
102.5219444	0.035	3.92
102.535	0.035	3.92
102.5480556	0.035	3.92
102.5611111	0.035	3.92
102.5741667	0.035	3.92
102.5872222	0.035	3.92
102.6002778	0.035	3.92
102.6133333	0.035	3.92
102.6263889	0.035	3.92
102.6394444	0.035	3.92
102.6525	0.035	3.92
102.6655556	0.035	3.91
102.6786111	0.035	3.91
102.6916667	0.035	3.91
102.7047222	0.035	3.91
102.7177778	0.035	3.91
102.7308333	0.035	3.91
102.7438889	0.035	3.91
102.7569444	0.035	3.91
102.77	0.035	3.91
102.7830556	0.035	3.91
102.7961111	0.035	3.91
102.8091667	0.035	3.91
102.8222222	0.035	3.91
102.8352778	0.035	3.91
102.8486111	0.035	3.91
102.8616667	0.035	3.91
102.8747222	0.035	3.91
102.8877778	0.035	3.91
102.9005556	0.035	3.91
102.9136111	0.035	3.91
102.9269444	0.035	3.91
102.94	0.035	3.91
102.9530556	0.035	3.91
102.9661111	0.035	3.91
102.9791667	0.035	3.91
102.9922222	0.035	3.91
103.0052778	0.035	3.91
103.0183333	0.035	3.91
103.0313889	0.035	3.91
103.0444444	0.035	3.91
103.0575	0.035	3.91
103.0705556	0.035	3.91
103.0836111	0.035	3.91
103.0966667	0.035	3.91
103.1097222	0.035	3.91
103.1227778	0.035	3.91
103.1358333	0.035	3.91
103.1488889	0.035	3.91
103.1619444	0.035	3.91
103.175	0.035	3.91
103.1880556	0.035	3.91
103.2011111	0.035	3.91
103.2141667	0.035	3.91
103.2272222	0.035	3.91
103.2402778	0.035	3.91
103.2533333	0.035	3.91
103.2663889	0.035	3.91
103.2794444	0.035	3.91
103.2927778	0.035	3.91
103.3058333	0.035	3.91
103.3188889	0.035	3.91
103.3319444	0.035	3.91
103.345	0.035	3.9
103.3580556	0.035	3.9
103.3711111	0.035	3.9
103.3841667	0.035	3.9
103.3972222	0.035	3.9
103.4102778	0.035	3.9
103.4233333	0.035	3.9
103.4363889	0.035	3.9
103.4494444	0.035	3.9
103.4625	0.035	3.9
103.4755556	0.035	3.9
103.4886111	0.035	3.9
103.5016667	0.035	3.9
103.5147222	0.035	3.9
103.5277778	0.035	3.9
103.5408333	0.035	3.9
103.5538889	0.035	3.9
103.5669444	0.035	3.9
103.58	0.035	3.9
103.5930556	0.035	3.9
103.6061111	0.035	3.9
103.6191667	0.035	3.9
103.6322222	0.035	3.9
103.6452778	0.035	3.9
103.6583333	0.035	3.9
103.6713889	0.035	3.9
103.6847222	0.035	3.9
103.6977778	0.035	3.9
103.7108333	0.035	3.9
103.7238889	0.035	3.9
103.7369444	0.035	3.9
103.75	0.035	3.9
103.7630556	0.035	3.9
103.7761111	0.035	3.9
103.7891667	0.035	3.9
103.8022222	0.035	3.9
103.8152778	0.035	3.9
103.8283333	0.035	3.9
103.8413889	0.035	3.9
103.8544444	0.035	3.9
103.8675	0.035	3.9
103.8805556	0.035	3.9
103.8936111	0.035	3.9
103.9066667	0.035	3.9
103.9197222	0.035	3.9
103.9327778	0.035	3.9
103.9458333	0.035	3.9
103.9588889	0.035	3.9
103.9719444	0.035	3.89
103.985	0.035	3.89
103.9980556	0.035	3.89
104.0111111	0.035	3.89
104.0244444	0.035	3.89
104.0375	0.035	3.89
104.0505556	0.035	3.89
104.0636111	0.035	3.89
104.0766667	0.035	3.89
104.0897222	0.035	3.89
104.1027778	0.035	3.89
104.1158333	0.035	3.89
104.1288889	0.035	3.89
104.1419444	0.035	3.89
104.1552778	0.035	3.89
104.1683333	0.035	3.89
104.1813889	0.035	3.89
104.1944444	0.035	3.89
104.2075	0.035	3.89
104.2205556	0.035	3.89
104.2336111	0.035	3.89
104.2466667	0.035	3.89
104.2597222	0.035	3.89
104.2727778	0.035	3.89
104.2861111	0.035	3.89
104.2991667	0.035	3.89
104.3122222	0.035	3.89
104.3252778	0.035	3.89
104.3383333	0.035	3.89
104.3513889	0.035	3.89
104.3644444	0.035	3.89
104.3775	0.035	3.89
104.3905556	0.035	3.89
104.4036111	0.035	3.89
104.4166667	0.035	3.89
104.4297222	0.035	3.89
104.4427778	0.035	3.89
104.4558333	0.035	3.89
104.4688889	0.035	3.89
104.4819444	0.035	3.89
104.4952778	0.035	3.89
104.5083333	0.035	3.89
104.5213889	0.035	3.89
104.5344444	0.035	3.89
104.5475	0.035	3.89
104.5605556	0.035	3.89
104.5738889	0.035	3.89
104.5869444	0.035	3.89
104.6	0.035	3.88
104.6130556	0.035	3.88
104.6261111	0.035	3.88
104.6391667	0.035	3.88
104.6522222	0.035	3.88
104.6652778	0.035	3.88
104.6783333	0.035	3.88
104.6913889	0.035	3.88
104.7044444	0.035	3.88
104.7175	0.035	3.88
104.7305556	0.035	3.88
104.7436111	0.035	3.88
104.7566667	0.035	3.88
104.77	0.035	3.88
104.7830556	0.035	3.88
104.7961111	0.035	3.88
104.8091667	0.035	3.88
104.8222222	0.035	3.88
104.8352778	0.035	3.88
104.8483333	0.035	3.88
104.8613889	0.035	3.88
104.8744444	0.035	3.88
104.8875	0.035	3.88
104.9005556	0.035	3.88
104.9136111	0.035	3.88
104.9266667	0.035	3.88
104.9397222	0.035	3.88
104.9527778	0.035	3.88
104.9658333	0.035	3.88
104.9791667	0.035	3.88
104.9922222	0.035	3.88
105.0052778	0.035	3.88
105.0183333	0.035	3.88
105.0313889	0.035	3.88
105.0444444	0.035	3.88
105.0575	0.035	3.88
105.0705556	0.035	3.88
105.0836111	0.035	3.88
105.0966667	0.035	3.88
105.1097222	0.035	3.88
105.1227778	0.035	3.88
105.1358333	0.035	3.88
105.1488889	0.035	3.88
105.1619444	0.035	3.88
105.175	0.035	3.88
105.1880556	0.035	3.88
105.2011111	0.035	3.88
105.2141667	0.035	3.88
105.2272222	0.035	3.88
105.2402778	0.035	3.88
105.2533333	0.035	3.88
105.2663889	0.035	3.88
105.2794444	0.035	3.88
105.2925	0.035	3.88
105.3055556	0.035	3.88
105.3186111	0.035	3.87
105.3316667	0.035	3.87
105.3447222	0.035	3.87
105.3577778	0.035	3.87
105.3708333	0.035	3.87
105.3838889	0.035	3.87
105.3969444	0.035	3.87
105.41	0.035	3.87
105.4233333	0.035	3.87
105.4363889	0.035	3.87
105.4494444	0.035	3.87
105.4625	0.035	3.87
105.4755556	0.035	3.87
105.4886111	0.035	3.87
105.5016667	0.035	3.87
105.5147222	0.035	3.87
105.5277778	0.035	3.87
105.5408333	0.035	3.87
105.5538889	0.035	3.87
105.5669444	0.035	3.87
105.58	0.035	3.87
105.5930556	0.035	3.87
105.6061111	0.035	3.87
105.6191667	0.035	3.87
105.6322222	0.035	3.87
105.6452778	0.035	3.87
105.6583333	0.035	3.87
105.6713889	0.035	3.87
105.6844444	0.035	3.87
105.6975	0.035	3.87
105.7105556	0.035	3.87
105.7236111	0.035	3.87
105.7366667	0.035	3.87
105.7497222	0.035	3.87
105.7627778	0.035	3.87
105.7761111	0.035	3.87
105.7891667	0.035	3.87
105.8022222	0.035	3.87
105.8152778	0.035	3.87
105.8283333	0.035	3.87
105.8413889	0.035	3.87
105.8544444	0.035	3.87
105.8675	0.035	3.87
105.8805556	0.035	3.87
105.8936111	0.035	3.87
105.9066667	0.035	3.87
105.9197222	0.035	3.87
105.9327778	0.035	3.87
105.9458333	0.035	3.87
105.9588889	0.035	3.87
105.9719444	0.035	3.86
105.985	0.035	3.86
105.9980556	0.035	3.86
106.0111111	0.035	3.86
106.0241667	0.035	3.86
106.0372222	0.035	3.86
106.0502778	0.035	3.86
106.0633333	0.035	3.86
106.0766667	0.035	3.86
106.0897222	0.035	3.86
106.1027778	0.035	3.86
106.1158333	0.035	3.86
106.1288889	0.035	3.86
106.1419444	0.035	3.86
106.155	0.035	3.86
106.1680556	0.035	3.86
106.1811111	0.035	3.86
106.1941667	0.035	3.86
106.2072222	0.035	3.86
106.2205556	0.035	3.86
106.2333333	0.035	3.86
106.2466667	0.035	3.86
106.2594444	0.035	3.86
106.2727778	0.035	3.86
106.2858333	0.035	3.86
106.2988889	0.035	3.86
106.3119444	0.035	3.86
106.325	0.035	3.86
106.3380556	0.035	3.86
106.3511111	0.035	3.86
106.3641667	0.035	3.86
106.3772222	0.035	3.86
106.3902778	0.035	3.86
106.4033333	0.035	3.86
106.4163889	0.035	3.86
106.4294444	0.035	3.86
106.4425	0.035	3.86
106.4555556	0.035	3.86
106.4686111	0.035	3.86
106.4819444	0.035	3.86
106.495	0.035	3.86
106.5080556	0.035	3.86
106.5211111	0.035	3.86
106.5341667	0.035	3.86
106.5472222	0.035	3.86
106.5602778	0.035	3.86
106.5733333	0.035	3.86
106.5863889	0.035	3.86
106.5994444	0.035	3.86
106.6125	0.035	3.86
106.6255556	0.035	3.85
106.6386111	0.035	3.85
106.6516667	0.035	3.85
106.6647222	0.035	3.85
106.6777778	0.035	3.85
106.6908333	0.035	3.85
106.7038889	0.035	3.85
106.7169444	0.035	3.85
106.73	0.035	3.85
106.7430556	0.035	3.85
106.7561111	0.035	3.85
106.7691667	0.035	3.85
106.7822222	0.035	3.85
106.7952778	0.035	3.85
106.8083333	0.035	3.85
106.8213889	0.035	3.85
106.8347222	0.035	3.85
106.8477778	0.035	3.85
106.8605556	0.035	3.85
106.8736111	0.035	3.85
106.8869444	0.035	3.85
106.9	0.035	3.85
106.9130556	0.035	3.85
106.9261111	0.035	3.85
106.9391667	0.035	3.85
106.9522222	0.035	3.85
106.9652778	0.035	3.85
106.9783333	0.035	3.85
106.9913889	0.035	3.85
107.0044444	0.035	3.85
107.0175	0.035	3.85
107.0305556	0.035	3.85
107.0436111	0.035	3.85
107.0566667	0.035	3.85
107.0697222	0.035	3.85
107.0827778	0.035	3.85
107.0958333	0.035	3.85
107.1088889	0.035	3.85
107.1219444	0.035	3.85
107.135	0.035	3.85
107.1483333	0.035	3.85
107.1613889	0.035	3.85
107.1744444	0.035	3.85
107.1875	0.035	3.85
107.2005556	0.035	3.85
107.2136111	0.035	3.85
107.2266667	0.035	3.85
107.2397222	0.035	3.85
107.2527778	0.035	3.85
107.2658333	0.035	3.85
107.2788889	0.035	3.85
107.2919444	0.035	3.84
107.305	0.035	3.84
107.3180556	0.035	3.84
107.3311111	0.035	3.84
107.3441667	0.035	3.84
107.3572222	0.035	3.84
107.3702778	0.035	3.84
107.3833333	0.035	3.84
107.3963889	0.035	3.84
107.4094444	0.035	3.84
107.4225	0.035	3.84
107.4355556	0.035	3.84
107.4486111	0.035	3.84
107.4616667	0.035	3.84
107.4747222	0.035	3.84
107.4877778	0.035	3.84
107.5008333	0.035	3.84
107.5138889	0.035	3.84
107.5269444	0.035	3.84
107.54	0.035	3.84
107.5530556	0.035	3.84
107.5661111	0.035	3.84
107.5791667	0.035	3.84
107.5922222	0.035	3.84
107.6052778	0.035	3.84
107.6183333	0.035	3.84
107.6313889	0.035	3.84
107.6444444	0.035	3.84
107.6575	0.035	3.84
107.6705556	0.035	3.84
107.6836111	0.035	3.84
107.6966667	0.035	3.84
107.7097222	0.035	3.84
107.7230556	0.035	3.84
107.7361111	0.035	3.84
107.7491667	0.035	3.84
107.7622222	0.035	3.84
107.7752778	0.035	3.84
107.7883333	0.035	3.84
107.8013889	0.035	3.84
107.8144444	0.035	3.84
107.8275	0.035	3.84
107.8405556	0.035	3.84
107.8536111	0.035	3.84
107.8666667	0.035	3.84
107.8797222	0.035	3.84
107.8927778	0.035	3.84
107.9058333	0.035	3.84
107.9191667	0.035	3.84
107.9322222	0.035	3.84
107.9452778	0.035	3.84
107.9583333	0.035	3.84
107.9713889	0.035	3.84
107.9844444	0.035	3.84
107.9975	0.035	3.84
108.0105556	0.035	3.84
108.0236111	0.035	3.84
108.0366667	0.035	3.84
108.0497222	0.035	3.83
108.0627778	0.035	3.83
108.0758333	0.035	3.83
108.0888889	0.035	3.83
108.1019444	0.035	3.83
108.115	0.035	3.83
108.1280556	0.035	3.83
108.1411111	0.035	3.83
108.1541667	0.035	3.83
108.1672222	0.035	3.83
108.1802778	0.035	3.83
108.1933333	0.035	3.83
108.2063889	0.035	3.83
108.2194444	0.035	3.83
108.2325	0.035	3.83
108.2455556	0.035	3.83
108.2586111	0.035	3.83
108.2716667	0.035	3.83
108.2847222	0.035	3.83
108.2977778	0.035	3.83
108.3108333	0.035	3.83
108.3241667	0.035	3.83
108.3372222	0.035	3.83
108.3502778	0.035	3.83
108.3633333	0.035	3.83
108.3763889	0.035	3.83
108.3894444	0.035	3.83
108.4025	0.035	3.83
108.4155556	0.035	3.83
108.4286111	0.035	3.83
108.4416667	0.035	3.83
108.4547222	0.035	3.83
108.4677778	0.035	3.83
108.4808333	0.035	3.83
108.4938889	0.035	3.83
108.5069444	0.035	3.83
108.52	0.035	3.83
108.5330556	0.035	3.83
108.5461111	0.035	3.83
108.5591667	0.035	3.83
108.5722222	0.035	3.83
108.5852778	0.035	3.83
108.5983333	0.035	3.83
108.6113889	0.035	3.83
108.6244444	0.035	3.83
108.6375	0.035	3.83
108.6505556	0.035	3.83
108.6636111	0.035	3.83
108.6766667	0.035	3.83
108.6897222	0.035	3.83
108.7027778	0.035	3.83
108.7158333	0.035	3.83
108.7288889	0.035	3.83
108.7422222	0.035	3.83
108.7552778	0.035	3.82
108.7683333	0.035	3.82
108.7813889	0.035	3.82
108.7944444	0.035	3.82
108.8075	0.035	3.82
108.8205556	0.035	3.82
108.8336111	0.035	3.82
108.8466667	0.035	3.82
108.8597222	0.035	3.82
108.8727778	0.035	3.82
108.8858333	0.035	3.82
108.8988889	0.035	3.82
108.9119444	0.035	3.82
108.925	0.035	3.82
108.9383333	0.035	3.82
108.9513889	0.035	3.82
108.9644444	0.035	3.82
108.9775	0.035	3.82
108.9908333	0.035	3.82
109.0038889	0.035	3.82
109.0169444	0.035	3.82
109.03	0.035	3.82
109.0430556	0.035	3.82
109.0561111	0.035	3.82
109.0691667	0.035	3.82
109.0822222	0.035	3.82
109.0952778	0.035	3.82
109.1083333	0.035	3.82
109.1213889	0.035	3.82
109.1344444	0.035	3.82
109.1475	0.035	3.82
109.1605556	0.035	3.82
109.1736111	0.035	3.82
109.1866667	0.035	3.82
109.1997222	0.035	3.82
109.2127778	0.035	3.82
109.2258333	0.035	3.82
109.2388889	0.035	3.82
109.2519444	0.035	3.82
109.265	0.035	3.82
109.2780556	0.035	3.82
109.2911111	0.035	3.82
109.3044444	0.035	3.82
109.3175	0.035	3.82
109.3305556	0.035	3.82
109.3436111	0.035	3.82
109.3566667	0.035	3.82
109.3697222	0.035	3.82
109.3830556	0.035	3.82
109.3961111	0.035	3.82
109.4091667	0.035	3.82
109.4222222	0.035	3.82
109.4352778	0.035	3.82
109.4483333	0.035	3.82
109.4613889	0.035	3.81
109.4744444	0.035	3.81
109.4875	0.035	3.81
109.5005556	0.035	3.81
109.5136111	0.035	3.81
109.5266667	0.035	3.81
109.5397222	0.035	3.81
109.5527778	0.035	3.81
109.5658333	0.035	3.81
109.5791667	0.035	3.81
109.5922222	0.035	3.81
109.6052778	0.035	3.81
109.6183333	0.035	3.81
109.6313889	0.035	3.81
109.6444444	0.035	3.81
109.6575	0.035	3.81
109.6705556	0.035	3.81
109.6836111	0.035	3.81
109.6966667	0.035	3.81
109.7097222	0.035	3.81
109.7230556	0.035	3.81
109.7361111	0.035	3.81
109.7491667	0.035	3.81
109.7622222	0.035	3.81
109.7752778	0.035	3.81
109.7883333	0.035	3.81
109.8013889	0.035	3.81
109.8144444	0.035	3.81
109.8275	0.035	3.81
109.8405556	0.035	3.81
109.8536111	0.035	3.81
109.8666667	0.035	3.81
109.8797222	0.035	3.81
109.8927778	0.035	3.81
109.9058333	0.035	3.81
109.9191667	0.035	3.81
109.9319444	0.035	3.81
109.945	0.035	3.81
109.9580556	0.035	3.81
109.9713889	0.035	3.81
109.9844444	0.035	3.81
109.9975	0.035	3.81
110.0105556	0.035	3.81
110.0236111	0.035	3.81
110.0366667	0.035	3.81
110.0497222	0.035	3.81
110.0627778	0.035	3.81
110.0758333	0.035	3.81
110.0888889	0.035	3.81
110.1019444	0.035	3.81
110.115	0.035	3.81
110.1280556	0.035	3.81
110.1411111	0.035	3.81
110.1541667	0.035	3.8
110.1672222	0.035	3.8
110.1802778	0.035	3.8
110.1933333	0.035	3.8
110.2066667	0.035	3.8
110.2197222	0.035	3.8
110.2327778	0.035	3.8
110.2458333	0.035	3.8
110.2588889	0.035	3.8
110.2719444	0.035	3.8
110.285	0.035	3.8
110.2980556	0.035	3.8
110.3111111	0.035	3.8
110.3241667	0.035	3.8
110.3372222	0.035	3.8
110.3502778	0.035	3.8
110.3633333	0.035	3.8
110.3766667	0.035	3.8
110.3897222	0.035	3.8
110.4027778	0.035	3.8
110.4158333	0.035	3.8
110.4288889	0.035	3.8
110.4419444	0.035	3.8
110.455	0.035	3.8
110.4680556	0.035	3.8
110.4811111	0.035	3.8
110.4941667	0.035	3.8
110.5072222	0.035	3.8
110.5202778	0.035	3.8
110.5333333	0.035	3.8
110.5463889	0.035	3.8
110.5594444	0.035	3.8
110.5725	0.035	3.8
110.5855556	0.035	3.8
110.5986111	0.035	3.8
110.6116667	0.035	3.8
110.6247222	0.035	3.8
110.6377778	0.035	3.8
110.6511111	0.035	3.8
110.6641667	0.035	3.8
110.6772222	0.035	3.8
110.6902778	0.035	3.8
110.7033333	0.035	3.8
110.7163889	0.035	3.8
110.7294444	0.035	3.8
110.7425	0.035	3.8
110.7555556	0.035	3.8
110.7686111	0.035	3.8
110.7816667	0.035	3.8
110.7947222	0.035	3.8
110.8077778	0.035	3.8
110.8208333	0.035	3.79
110.8341667	0.035	3.79
110.8472222	0.035	3.79
110.8602778	0.035	3.79
110.8733333	0.035	3.79
110.8863889	0.035	3.79
110.8994444	0.035	3.79
110.9125	0.035	3.79
110.9255556	0.035	3.79
110.9386111	0.035	3.79
110.9516667	0.035	3.79
110.9647222	0.035	3.79
110.9777778	0.035	3.79
110.9908333	0.035	3.79
111.0038889	0.035	3.79
111.0169444	0.035	3.79
111.03	0.035	3.79
111.0430556	0.035	3.79
111.0561111	0.035	3.79
111.0694444	0.035	3.79
111.0825	0.035	3.79
111.0955556	0.035	3.79
111.1086111	0.035	3.79
111.1216667	0.035	3.79
111.1347222	0.035	3.79
111.1477778	0.035	3.79
111.1608333	0.035	3.79
111.1738889	0.035	3.79
111.1869444	0.035	3.79
111.2	0.035	3.79
111.2130556	0.035	3.79
111.2261111	0.035	3.79
111.2391667	0.035	3.79
111.2522222	0.035	3.79
111.2652778	0.035	3.79
111.2783333	0.035	3.79

